Dynamic Graphs Generators Analysis : an Illustrative Case Study

In this work, we investigate the analysis of generators for dynamic graphs, which are defined as graphs whose topology changes over time. We introduce a novel concept, called ''sustainability,'' to qualify the long-term evolution of dynamic graphs. A dynamic graph is considered sustainable if its evolution does not result in a static, empty, or periodic graph. To measure the dynamics of the sets of vertices and edges, we propose a metric, named ''Nervousness,'' which is derived from the Jaccard distance.As an illustration of how the analysis can be conducted, we design a parametrized generator, named D3G3 (Degree-Driven Dynamic Geometric Graphs Generator), which generates dynamic graph instances from an initial geometric graph. The evolution of these instances is driven by two rules that operate on the vertices based on their degree. By varying the parameters of the generator, different properties of the dynamic graphs can be produced.Our results show that in order to ascertain the sustainability of the generated dynamic graphs, it is necessary to study both the evolution of the order and the Nervousness for a given set of parameters.

==> NodeCountExpected.csv <==
Threshold,Survivors,Expected
0.001,147861.572875,153174.51705170618
0.0015,65708.51299576434,68077.58301728519
0.002,36952.197223994895,38293.65610367759
0.0025,23658.449075,24507.952789676667
0.003,16430.44125,17019.422594617048
0.0035,12070.202175,12504.075074440405
0.004,9240.68425,9573.440866588026
0.0045,7300.868475,7564.207701904329
0.005,5913.500625,6127.015038255958
0.005,5764.39587628866,6127.015038255958
0.0055,4887.2042,5063.655003109397
0.006,4106.561875,4254.882489614512
0.0065,3499.225175,3625.4672971353307
0.007,3016.929375,3126.0456097343636
0.0075,2628.13795,2723.1376772623853
0.008,2310.0836,2393.387057985213
0.0085,2046.2178,2120.0978127677276
0.009,1825.040925,1891.078767045804
0.0095,1637.9023,1697.25995774155
0.01,1478.017675,1531.7806013918482
0.01,1463.07878,1531.7806013918482
0.015,650.86156,680.8112628442944
0.02,366.24426,382.9719962573094
0.025,234.37166291249585,245.11496638322745
0.03,162.7260431712811,170.22966842036564
0.035,119.5236613771578,125.07619793038
0.04,91.44825809840304,95.76986128773436
0.045,72.21136150139897,75.6775357989301
0.05,58.4845607620125,61.305616041914945
0.055,48.25883576933566,50.67202329039174
0.06,40.497176796193976,42.58430647490182
0.065,34.4363087241543,36.29016358746081
0.07,29.66529631013828,31.295956467519
0.075,25.776780032524925,27.266887611889224
0.08,22.63125242341993,23.96939260157149
0.085,20.016009877349443,21.236512043319024
0.09,17.814150077832643,18.946334189414156
0.095,15.912095502200962,17.0081594068316
0.1,14.317165448491284,15.353379858507832
0.105,12.950516994319765,13.929323436215483
0.11,11.77612032617548,12.695009907136436
0.115,10.723518608825573,11.618169382834674
0.12,9.814977833400505,10.673111544264279
0.125,9.006420528823853,9.83917908678289
0.13,8.294300428065448,9.099609240210468
0.135,7.667914229121562,8.440684789812808
0.14,7.097361585422133,7.851093422572479
0.145,6.600683408687348,7.321438960373166
0.15,6.12568589250925,6.843864678052238
0.155,5.704366635765052,6.411760265079374
0.16,5.355643852481952,6.019531858400481
0.165,4.973297861858312,5.662420096150669
0.17,4.667363433667782,5.336355064926891
0.175,4.333180041388825,5.037839832173139
0.18,4.119026933101651,4.763856302420779
0.185,3.9082400133712185,4.511788637812721
0.19,3.6557499069594344,4.279360595255784
0.195,3.48512173128945,4.064583963154199
0.2,3.3055376690276885,3.8657159063286812


==> NodeCount_relationship_SS_3___8_SC_3___8.csv <==
,NodeCount,TheoreticalExpected,StdExpected-3,StdExpected+3,StdExpected-5,StdExpected+5
0,0,,,,,
1,1,0.0,0.0,0.0,0.0,0.0
2,2,0.0,0.0,0.0,0.0,0.0
3,3,0.0,0.0,0.0,0.0,0.0
4,4,1.0160136742600649e-06,-0.00427545961633261,0.00427749164368113,-0.007126443369670522,0.007128475397019042
5,5,5.060916964730317e-06,-0.009872345528088248,0.00988246736201771,-0.016457283158123566,0.016467404992053028
6,6,1.5125527711606718e-05,-0.017318899918586646,0.017349150974009863,-0.02887491688278548,0.028905167938208697
7,7,3.515991406289206e-05,-0.026691359411388168,0.02676167923951395,-0.044509038961688875,0.044579358789814665
8,8,7.00549294242991e-05,-0.03801269372901481,0.03815280358786341,-0.06340119283464088,0.06354130269348948
9,9,0.0001256239717301374,-0.05129545881168998,0.05154670675515026,-0.08557618066730341,0.08582742861076367
10,10,0.00020858496483497647,-0.06654775668875922,0.06696492661842916,-0.11105198445782201,0.11146915438749196
11,11,0.000326542559844878,-0.08377467244449578,0.08442775756418554,-0.13984214911405624,0.140495234233746
12,12,0.0004879705542258316,-0.10297886278952367,0.10395480389797535,-0.17195675168535668,0.17293269279380835
13,13,0.0007021945265457459,-0.12416088913511628,0.12556527818820776,-0.2074029449095576,0.20880733396264908
14,14,0.0009793746847248646,-0.1473194395234827,0.14927818889293243,-0.24618531566228774,0.24814406503173747
15,15,0.00133048892568794,-0.17245149183108266,0.17511246968245853,-0.28830614566892976,0.2909671235203056
16,16,0.001767316104329619,-0.19955244130966632,0.20308707351832556,-0.333765612918997,0.3373002451276562
17,17,0.002302419509722852,-0.22861620444556757,0.23322104346501327,-0.3825619537490945,0.38716679276854027
18,18,0.0029491305465177827,-0.2596353060727272,0.2655335671657628,-0.43469159715222394,0.44058985824525954
19,19,0.0037215326194967487,-0.2926009540928582,0.3000440193318517,-0.4901492785677615,0.49759234380675504
20,20,0.004634445219268303,-0.3275031047071,0.3367719951456366,-0.5489281379913455,0.5581970284298821
21,21,0.005703408207101191,-0.3643305201889716,0.375737336603174,-0.6110198057863534,0.6224266222005559
22,22,0.0069446662969160095,-0.40307082066928723,0.4169601532631193,-0.6764144786467561,0.6903038112405881
23,23,0.008375153732470305,-0.44371053102950103,0.4604608384944417,-0.7451009875374819,0.7618512950024225
24,24,0.010012479157789243,-0.48623512374007144,0.5062600820556499,-0.817066859005312,0.8370918173208904
25,25,0.011874910678911294,-0.5306290582945201,0.5543788796523428,-0.8922983709434744,0.9160481923012971
26,26,0.013981361115035592,-0.5768758177534975,0.6048385399835686,-0.9707806036658527,0.9987433258959239
27,27,0.016351373437173456,-0.6249579428110341,0.6576606896853809,-1.0524974869765058,1.0852002338508526
28,28,0.019005106392423723,-0.6748570637173505,0.7128672765021979,-1.1374318437905333,1.1754420565753807
29,29,0.021963320312009052,-0.7265539303323792,0.7704805709563974,-1.2255654307619714,1.2694920713859896
30,30,0.025247363101222026,-0.7800284405368467,0.8305231667392907,-1.316878976295559,1.367373702498003
31,31,0.028879156409457457,-0.8352596671904708,0.8930179800093858,-1.4113522162570897,1.4691105290760047
32,32,0.03288118197850235,-0.8922258837964429,0.9579882477534475,-1.5089639276464062,1.574726291603411
33,33,0.03727646816730063,-0.9509045890074675,1.0254575253420688,-1.609691960457313,1.6842448967919141
34,34,0.042088576651392574,-1.0112725300883394,1.0954496833911245,-1.713513267914827,1.7976904212176121
35,35,0.04734158929527018,-1.073305725433971,1.1679889040245115,-1.820403935253465,1.9150871138440055
36,36,0.05306009519590413,-1.1369794862282843,1.2430996766200926,-1.9303392071777432,2.0364593975695513
37,37,0.059269177895676546,-1.2022684373175891,1.3208067931089424,-2.0432935141264332,2.161831869917786
38,38,0.06599440276303446,-1.269146537363349,1.4011353428894178,-2.159240497447605,2.2912293029736737
39,39,0.07326180453913232,-1.3375870983305918,1.4841107074088562,-2.278153033577074,2.4246766426553386
40,40,0.08109787504876893,-1.407562804361531,1.5697585544590689,-2.400003257301731,2.5621990073992684
41,41,0.08952955107398625,-1.4790457300787705,1.6581048322267429,-2.5247625841806083,2.7038216863285807
42,42,0.09858420238857828,-1.5520073583562184,1.749175763133375,-2.652401732186083,2.8495701369632394
43,43,0.10828961995198944,-1.6264185975932703,1.842997837497249,-2.7828907426234437,2.9994699825274225
44,44,0.11867400426083399,-1.7022497985223406,1.9395978070440087,-2.916199000377791,3.1535470088994586
45,45,0.1297659538565198,-1.7794707705780213,2.039002678291061,-3.0522952535343824,3.311827161247422
46,46,0.1415944539873464,-1.8580507978527723,2.141239705827465,-3.1911476324128514,3.474336540387544
47,47,0.15418886542341229,-1.9379586546610408,2.2463363855078655,-3.332723668050676,3.641101398897501
48,48,0.1675789134229626,-2.0191626207334883,2.354320447579414,-3.4769903101711224,3.812148137017048
49,49,0.18179467684825687,-2.1016304960577057,2.4652198497542197,-3.623913944661681,3.987503298358195
50,50,0.19686657742989266,-2.185329615384816,2.5790627702446014,-3.773460410594622,4.167193565454407
51,51,0.21282536917751474,-2.270226862414677,2.6958776007697067,-3.9255950168094715,4.351245755164501
52,52,0.2297021279359072,-2.3562886836759396,2.815692939547754,-4.080282558083838,4.539686813955652
53,53,0.24752824108449836,-2.443481102112115,2.938537584281112,-4.237487330909858,4.732543813078855
54,54,0.2663353973791865,-2.531769730386827,3.0644405251452005,-4.397173148897504,4.929843943655876
55,55,0.28615557693469074,-2.621119783918063,3.1934309377874444,-4.559303357819898,5.13161451168928
56,56,0.3070210413461912,-2.7114960936523627,3.325538176344745,-4.723840850318066,5.337882933010448
57,57,0.3289643239485756,-2.802863118587415,3.460791766484566,-4.890748080278075,5.548676728175226
58,58,0.3520182202121448,-2.8951849580527,3.599221398476989,-5.05998707689593,5.7640235173202194
59,59,0.37621577827306146,-2.9884253637553515,3.740856920301474,-5.2315194584409594,5.983951014987082
60,60,0.4015902895972756,-3.0825477515990527,3.885728330793604,-5.405306445729939,6.20848702492449
61,61,0.4281752797765922,-3.1775152132834426,4.033865772836627,-5.581308875323465,6.43765943487665
62,62,0.4560044994551608,-3.2732905276892392,4.185299526599561,-5.759487212452173,6.671496211362495
63,63,0.48511191538563614,-3.369836172057346,4.3400600028286185,-5.939801563686,6.910025394457273
64,64,0.5155317016128682,-3.4671143329654157,4.498177736191152,-6.122211689350937,7.153275092576674
65,65,0.5472982307844276,-3.5650869171088333,4.659683378677689,-6.306677015704341,7.401273477273196
66,66,0.5804460655861357,-3.6637155618905295,4.824607693062801,-6.493156646874973,7.654048778047245
67,67,0.6150099503017071,-3.7629616458249613,4.992981546428376,-6.681609376576074,7.911629277179489
68,68,0.6510248024948262,-3.862786298760138,5.16483590374979,-6.87199369959678,8.174043304586432
69,69,0.6885257048125977,-3.963150411922811,5.340201821548007,-7.064267823079751,8.441319232704947
70,70,0.72754789690884,-4.064014647790136,5.5191104416078165,-7.258389677589454,8.713485471407134
71,71,0.7681267674862463,-4.165339449792294,5.701592984764788,-7.454316927977987,8.99057046295048
72,72,0.8102978464560199,-4.267085051849907,5.887680744761948,-7.652006984053859,9.2726026769659
73,73,0.8540967972132706,-4.369211487748384,6.077405082174925,-7.851417011056154,9.559610605482694
74,74,0.8995594090278667,-4.471678600354781,6.270797418410514,-8.052503939943215,9.851622757998946
75,75,0.9467215895485478,-4.574446050678585,6.467889229775681,-8.255224477496673,10.148667656593767
76,76,0.9956193574201381,-4.6774733267808974,6.668712041621174,-8.459535116248256,10.450773831088531
77,77,1.0462888350110708,-4.780719752532979,6.873297422555121,-8.665392144229013,10.757969814251155
78,78,1.098766241251784,-4.884144496229579,7.081676978733148,-8.87275165455049,11.070284137054058
79,79,1.1530878845813906,-4.987706579057477,7.293882348220258,-9.08156955481672,11.387745323979502
80,80,1.2092901560028053,-5.0913648834238,7.509945195429411,-9.291801576374873,11.710381888380482
81,81,1.2674095222436865,-5.195078161145115,7.729897205632487,-9.503403283404316,12.03822232789169
82,82,1.3274825190223514,-5.298805041499274,7.953770079543976,-9.716330081847024,12.371295119891728
83,83,1.389545744419445,-5.402504039145999,8.18159552798489,-9.930537228189628,12.709628717028519
84,84,1.4536358523507187,-5.506133561912856,8.413405266614292,-10.145979838088573,13.05325154279001
85,85,1.519789546144156,-5.609651918454838,8.64923101074315,-10.362612894854166,13.40219198714248
86,86,1.5880435722149384,-5.713017325783646,8.889104470213523,-10.5803912577827,13.75647840221258
87,87,1.6584347138427433,-5.816187916673885,9.13305734435937,-10.799269670351636,14.116139098037122
88,88,1.7309997850460517,-5.91912174694509,9.381121317037193,-11.019202768272518,14.481202338364621
89,89,1.8057756245546854,-6.021776802622407,9.633328051731779,-11.240145087407134,14.851696336516506
90,90,1.8827990898790228,-6.124111006978784,9.88970918673683,-11.462051071550654,15.227649251308701
91,91,1.9621070514740355,-6.2260822274585905,10.150296330406661,-11.684875080080339,15.60908918302841
92,92,2.043736386997753,-6.327648282485359,10.415121056480864,-11.908571395474102,15.996044169469606
93,93,2.1277239756629536,-6.428766948156032,10.68421489948194,-12.13309423070202,16.38854218202793
94,94,2.214106692681477,-6.529395964822594,10.95760935018555,-12.358397736491977,16.786611121854932
95,95,2.302921403800118,-6.629493043563242,11.235335851163478,-12.584436008472148,17.190278816072382
96,96,2.394204959925479,-6.729015872543676,11.517425792394633,-12.81116309418978,17.599573014040736
97,97,2.4879941918390944,-6.827922123271652,11.80391050694984,-13.038533000012148,18.014521383690337
98,98,2.5843259049993272,-6.92616945674415,12.094821266742803,-13.266499697906466,18.435151507905122
99,99,2.6832368744328696,-7.023715529491888,12.390189278357628,-13.495017132108392,18.86149088097413
100,100,2.78476383971047,-7.120517999519571,12.69004567894051,-13.72403922567293,19.29356690509387
101,101,2.8889435000086223,-7.216534532144202,12.994421532161446,-13.953519886912751,19.731406886929996
102,102,2.995812509255354,-7.31172280573419,13.303347824244897,-14.18341301572722,20.17503803423793
103,103,3.105407471359529,-7.406040517348815,13.616855460067873,-14.413672509821042,20.6244874525401
104,104,3.217764935521835,-7.499445388279534,13.934975259323204,-14.64425227081378,21.07978214185745
105,105,3.3329213916290583,-7.591895169497226,14.257737952755344,-14.875106210248083,21.5409489935062
106,106,3.450913265726386,-7.68334764700216,14.585174178454933,-15.10618825548786,22.00801478694063
107,107,3.5717769155715366,-7.7737606470813105,14.917314478224384,-15.337452355516543,22.481006186659616
108,108,3.695548626266018,-7.863092041473865,15.2541892940059,-15.56885248663379,22.959949739165825
109,109,3.822264605964331,-7.95129975244395,15.595828964372611,-15.80034265804947,23.444871869978133
110,110,3.951960981662194,-8.038341757765178,15.942263721089567,-16.03187691738343,23.935798880707814
111,111,4.0846737950564735,-8.124176095614686,16.293523685727635,-16.263409356062127,24.432756946175076
112,112,4.2204389984858555,-8.20876086938123,16.64963886635294,-16.494894114625957,24.935772111597664
113,113,4.359292450940809,-8.292054252385462,17.010639154267082,-16.726285387936308,25.444870289817928
114,114,4.501269914148536,-8.37401449251444,17.37655432081151,-16.957537430289754,25.96007725858683
115,115,4.646407048732494,-8.454599916774239,17.74741401423923,-17.188604560445395,26.481418657910385
116,116,4.794739410440165,-8.533768935756456,18.123247756636786,-17.4194411665542,27.00891998743453
117,117,4.946302446446962,-8.611480048024665,18.504084940918588,-17.65000171100575,27.54260660389967
118,118,5.101131491721507,-8.687691844418524,18.889954827861537,-17.880240735178546,28.08250371862156
119,119,5.259261765469407,-8.762363012278659,19.280886543217473,-18.1101128641107,28.628636395049515
120,120,5.420728367639038,-8.835452339592178,19.676909074870252,-18.339572811079655,29.181029546357728
121,121,5.58556627550005,-8.90691871906014,20.07805127006024,-18.568575382100267,29.739707933100366
122,122,5.753810340282072,-8.976721152087979,20.484341832652124,-18.79707548033468,30.304696160898825
123,123,5.925495283887019,-9.044818752700579,20.89580932047462,-19.025028110425644,30.876018678199685
124,124,6.100655695661163,-9.111170751381444,21.31248214270377,-19.252388382743185,31.453699774065512
125,125,6.279326029231534,-9.175736498836873,21.73438855729994,-19.479111517549146,32.03776357601221
126,126,6.461540599410054,-9.238475469689924,22.161556668510034,-19.70515284908991,32.62823404791002
127,127,6.64733357915832,-9.299347266099527,22.594014424416166,-19.93046782960476,33.2251349879214
128,128,6.836738996615064,-9.358311621307923,23.031789614538052,-20.155012033256586,33.82849002648671
129,129,7.029790732184239,-9.415328403120654,23.47490986748913,-20.378741159990582,34.43832262435906
130,130,7.226522515679665,-9.470357617313798,23.92340264867313,-20.601611039309436,35.05465607066877
131,131,7.426967923541569,-9.523359410973882,24.377295258057018,-20.823577633984186,35.67751348106732
132,132,7.631160376098667,-9.574294075770432,24.836614827967765,-21.04459704368316,36.306917795880494
133,133,7.839133134902212,-9.623122051160333,25.301388320964758,-21.264625508535364,36.942891778339785
134,134,8.050919300098693,-9.669803927527264,25.77164252772465,-21.483619412611233,37.58545801280862
135,135,8.266551807885014,-9.714300449255541,26.24740406502557,-21.701535287349245,38.234638903119276
136,136,8.486063427996777,-9.75657251773905,26.728699373732603,-21.918329814896268,38.89045667088982
137,137,8.70948676126805,-9.7965811943256,27.2155547168617,-22.133959831388037,39.55293335392413
138,138,8.9368542372382,-9.834287703202834,27.707996177679235,-22.348382330163524,40.222090804639926
139,139,9.168198111810058,-9.869653434215513,28.206049657835628,-22.561554464899224,40.89795068851934
140,140,9.403550464977465,-9.902639945626662,28.709740875581595,-22.773433552696083,41.58053448265101
141,141,9.642943198584545,-9.933208966816933,29.21909536398602,-22.98397707708458,42.269863474253675
142,142,9.886408034153305,-9.96132240092129,29.7341384692279,-23.193142690971023,42.96595875927763
143,143,10.133976510755858,-9.98694232741311,30.254895348924826,-23.40088821952576,43.66884124103748
144,144,10.385679982942872,-10.010031004623308,30.78139097050905,-23.60717166300076,44.378531628886506
145,145,10.641549618715102,-10.030550872204715,31.31365010963492,-23.811951199484596,45.0950504369148
146,146,10.901616397549668,-10.048464553542336,31.85169734864167,-24.015185187603677,45.81841798270301
147,147,11.165911108470276,-10.063734858104379,32.395557075044934,-24.216832169154152,46.548654386094704
148,148,11.434464348180066,-10.076324783736291,32.945253480096426,-24.41685087168053,47.28577956804066
149,149,11.707306519223057,-10.08619751890571,33.500810557351826,-24.61520021099155,48.029813249437666
150,150,11.98446782820597,-10.093316444888826,34.062252101300764,-24.81183929361869,48.78077495003063
151,151,12.26597828406433,-10.097645137906051,34.62960170603471,-25.006727419219636,49.5386839873483
152,152,12.551867696368049,-10.099147371203724,35.202882763939826,-25.19982408291824,50.30355947565434
153,153,12.842165673683596,-10.097787117084323,35.782118464451514,-25.39108897759627,51.07542032496346
154,154,13.136901621974033,-10.093528548886834,36.367331792834904,-25.58048199612741,51.85428524007548
155,155,13.436104743042064,-10.086336042913553,36.95854552899768,-25.76796323355063,52.64017271963476
156,156,13.739804033022105,-10.076174180310476,37.55578224635469,-25.953492989198864,53.43310105524307
157,157,14.048028280911371,-10.063007748897522,38.15906431072027,-26.137031768770118,54.233088330592864
158,158,14.360806067151392,-10.046801744946036,38.76841387924882,-26.318540286344323,55.04015242064711
159,159,14.678165762230577,-10.027521374916411,39.383852899377565,-26.497979466347736,55.85431099080889
160,160,15.000135525359346,-10.005132057141319,40.00540310786001,-26.675310445475098,56.67558149619379
161,161,15.32674330315881,-9.979599423466066,40.633086029783684,-26.850494574549312,57.50398118086693
162,162,15.658016828413169,-9.950889320836977,41.26692297766331,-27.023493420337076,58.33952707716341
163,163,15.993983618838236,-9.918967812855836,41.90693505053231,-27.194268767318555,59.182236004995026
164,164,16.334670975904302,-9.883801181278507,42.55314313308711,-27.362782619400384,60.03212457120899
165,165,16.680105983698837,-9.845355927473001,43.205567894870676,-27.528997201587565,60.88920916898524
166,166,17.03031550782186,-9.803598773834867,43.864229789478586,-27.692874961606016,61.75350597724974
167,167,17.385326194318107,-9.758496665158113,44.52914905379433,-27.854378571475596,62.625030960111815
168,168,17.745164468649318,-9.710016769965275,45.20034570726391,-28.01347092904167,63.5037998663403
169,169,18.10985653470888,-9.658126481792689,45.87783955121044,-28.170115159460405,64.38982822887816
170,170,18.479428373862394,-9.602793420435628,46.56165016816041,-28.32427461663431,65.2831313643591
171,171,18.853905744029998,-9.543985433153551,47.25179692121355,-28.475912884609247,66.18372437266925
172,172,19.233314178794718,-9.481670595837805,47.94829895342724,-28.62499377892615,67.09162213651558
173,173,19.617678986575847,-9.415817214127614,48.65117518727931,-28.77148134792992,68.00683932108161
174,174,20.007025249786196,-9.346393824503899,49.36044432407629,-28.91533987403063,68.92939037360301
175,175,20.401377824077702,-9.273369195328254,50.076124843483655,-29.056533874932224,69.85928952308763
176,176,20.800761337568286,-9.196712327861608,50.79823500299818,-29.19502810481487,70.79655077995145
177,177,21.20520019016156,-9.116392457218875,51.52679283754199,-29.330787555472494,71.74118793579561
178,178,21.614718552834695,-9.032379053317023,52.26181615898641,-29.463777457418168,72.69321456308757
179,179,22.029340367002572,-8.944641821764836,53.003322555769984,-29.593963280943104,73.65264401494825
180,180,22.449089343892503,-8.853150704728375,53.751329392513384,-29.721310737142296,74.61948942492731
181,181,22.873988963968845,-8.757875881749246,54.50585380968694,-29.84578577889464,75.59376370683233
182,182,23.30406247636743,-8.65878777053905,55.26691272327391,-29.967354601810033,76.5754795545449
183,183,23.73933289839198,-8.555857027727498,56.034522824511455,-30.085983645140487,77.56464944192444
184,184,24.17982301496935,-8.449054549600127,56.80870057953883,-30.201639592646437,78.56128562258513
185,185,24.625555378239532,-8.338351472764991,57.589462229244056,-30.314289373434683,79.56540012991374
186,186,25.07655230708496,-8.223719174822513,58.37682378899243,-30.423900162760823,80.57700477693075
187,187,25.532835886726016,-8.10512927497621,59.170801048428245,-30.530439382777704,81.59611115622974
188,188,25.99442796835083,-7.982553634628456,59.97140957133011,-30.633874703281318,82.62273063998298
189,189,26.461350168748318,-7.855964357939094,60.77866469543573,-30.734174042397363,83.65687437989399
190,190,26.933623870001448,-7.725333792338574,61.59258153234147,-30.831305567231922,84.69855330723482
191,191,27.41127021916893,-7.590634529039125,62.41317496737699,-30.925237694511157,85.74777813284902
192,192,27.894310128021818,-7.451839403492141,63.24045965953577,-31.015939091168104,86.80455934721174
193,193,28.382764272803662,-7.308921495818453,64.07445004142578,-31.103378674899858,87.86890722050718
194,194,28.87665309400953,-7.161854131215659,64.91516031923472,-31.187525614699123,88.94083180271818
195,195,29.375996796171957,-7.010610880341535,65.76260447268545,-31.26834933135054,90.02034292369446
196,196,29.88081534770862,-6.855165559653415,66.61679625507065,-31.34581949789478,91.10745019331202
197,197,30.39112848078982,-6.695492231722309,67.47774919330195,-31.419906040063733,92.20216300164337
198,198,30.906955691187058,-6.5315652055330276,68.34547658790714,-31.490579136679756,93.30449051905387
199,199,31.42831623820636,-6.363359036738121,69.21999151315084,-31.557809220034432,94.41444169644716
200,200,31.955229144590078,-6.190848527906468,70.10130681708662,-31.621566976237503,95.53202526541766
201,201,32.48771319647416,-6.0140087287218265,70.98943512167014,-31.68182334551915,96.65724973846747
202,202,33.025786943381256,-5.832814936164141,71.88438882292665,-31.73854952252774,97.79012340929026
203,203,33.569468698166354,-5.6472426946863195,72.78618009101902,-31.791716956588097,98.93065435292081
204,204,34.11877653710783,-5.457267796309658,73.69482087052532,-31.84129735192132,100.07885042613697
205,205,34.673728299866696,-5.262866280772705,74.61032288050609,-31.88726266786564,101.23471926759903
206,206,35.23434158961301,-5.0640144355755865,75.5326976148016,-31.92958511903464,102.39826829826066
207,207,35.80063377305281,-4.860688796070413,76.46195634217602,-31.968237175485896,103.56950472159151
208,208,36.37262198058648,-4.652866145461367,77.39811010663433,-32.00319156282659,104.74843552399955
209,209,36.95032310637802,-4.440523514844145,78.34116972760019,-32.034421262325594,105.93506747508164
210,210,37.53375380853732,-4.22363818317141,79.29114580024606,-32.061899510977234,107.12940712805187
211,211,38.122930509249215,-4.0021876772358524,80.24804869573428,-32.08559980155924,108.33146082005767
212,212,38.71786939497497,-3.776149771596735,81.21188856154667,-32.10549588264453,109.54123467259447
213,213,39.3185864166592,-3.545502488500709,82.18267532181912,-32.121561758607314,110.75873459192572
214,214,39.92509728992813,-3.310224097786964,83.16041867764324,-32.133771689597026,111.98396626945329
215,215,40.537417495365546,-3.0702931167444802,84.14512810747557,-32.14210019148449,113.21693518221558
216,216,41.155562278726784,-2.82568830999044,85.13681286744401,-32.14652203580193,114.4576465932555
217,217,41.779546651221985,-2.5763886892956123,86.13548199173958,-32.147012249640674,115.70610555208464
218,218,42.40938538982094,-2.322373513396073,87.14114429303795,-32.14354611554076,116.96231689518264
219,219,43.04509303755787,-2.0636222877848027,88.15380836290055,-32.13609917134658,118.22628524646231
220,220,43.68668390387886,-1.8001147644732995,89.17348257223102,-32.1246472100414,119.49801501779912
221,221,44.33417206491302,-1.5318309417871347,90.20017507161317,-32.10916627958724,120.77751040941328
222,222,44.98757136393041,-1.2587510640482975,91.23389379190911,-32.089632682700774,122.0647754105616
223,223,45.64689541164292,-0.9808556213297024,92.27464644461554,-32.06602297664478,123.35981379993063
224,224,46.31215758661893,-0.6981253491348411,93.3224405223727,-32.03831397297069,124.66262914620856
225,225,46.983371035707165,-0.41054122808149174,94.37728329949582,-32.00648273727393,125.97322480868826
226,226,47.6605486744209,-0.11808448357256651,95.43918183241436,-31.97050658890155,127.29160393774336
227,227,48.34370318740508,0.17926341457710748,96.50814296023306,-31.930363100641543,128.61776947545172
228,228,49.032847028876674,0.48152075249656434,97.58417330525678,-31.886030098423518,129.95172415617685
229,229,49.727992423098776,0.7887055726637655,98.66727927353378,-31.837485660959565,131.2934705071571
230,230,50.429151364851776,1.1008356743062606,99.75746705539729,-31.784708119390757,132.6430108490943
231,231,51.1363356199477,1.417928613828387,100.85474262606701,-31.727676056917815,134.00034729681323
232,232,51.84955672570469,1.740001705237745,101.95911174617163,-31.666368308406874,135.36548175981625
233,233,52.56882599145086,2.0670720205925264,103.07057996230918,-31.600763959979695,136.7384159428814
234,234,53.29415449919055,2.3991563905363407,104.18915260784476,-31.530842348566473,138.11915134694758
235,235,54.02555310391569,2.736271404662176,105.3148348031692,-31.45658306150684,139.50768926933821
236,236,54.76303243446944,3.0784334121834576,106.44763145675542,-31.377965936007186,140.90403080494605
237,237,55.50660289377641,3.425658522239381,107.58754726531345,-31.294971058785315,142.30817684633814
238,238,56.25627465974635,3.7779626046337853,108.73458671485892,-31.20757876544127,143.72012808493398
239,239,57.012057685643555,4.135361290220601,109.88875408106651,-31.11576964006136,145.13988501134847
240,240,57.77396170084126,4.497869971569834,111.05005343011268,-31.019524514611128,146.56744791629364
241,241,58.54199621136042,4.8655038034752565,112.21848861924559,-30.918824468448186,148.00281689116903
242,242,59.316170500516094,5.238277703555745,113.39406329747644,-30.813650827751147,149.44599182878335
243,243,60.09649362955516,5.6162063528487565,114.57678090626158,-30.703985164955505,150.89697242406584
244,244,60.88297443830679,5.999304196420155,115.76664468019342,-30.589809298170934,152.3557581747845
245,245,61.675621545930056,6.387585444036901,116.96365764782321,-30.471105290558526,153.82234838241862
246,246,62.47444335140284,6.781064070696473,118.1678226321092,-30.34785544977443,155.29674215258012
247,247,63.27944803446179,7.179753817421762,119.3791422515018,-30.220042327271578,156.77893839619514
248,248,64.09064355603688,7.583668191762463,120.5976189203113,-30.087648717753822,158.26893582982757
249,249,64.90803765916102,7.992820468608279,121.82325484971378,-29.95065765842689,159.76673297674893
250,250,65.73163786950546,8.407223690737943,123.05605204827299,-29.80905242844041,161.27232816745135
251,251,66.56145149625455,8.826890669625719,124.29601232288337,-29.662816548126827,162.7857195406359
252,252,67.39748563276558,9.251833986096145,125.54313727943502,-29.511933778350155,164.30690504388133
253,253,68.23974715731595,9.682065991044752,126.79742832358714,-29.356388119802702,165.8358824344346
254,254,69.08824273387799,10.117598806174101,128.05888666158188,-29.19616381229517,167.37264928005115
255,255,69.94297881280347,10.558444324691848,129.3275133009151,-29.031245334049245,168.9172029596562
256,256,70.80396163170998,11.004614212129866,130.6033090512901,-28.861617400923535,170.4695406643435
257,257,71.67119721614056,11.456119907024956,131.88627452525617,-28.687264965718768,172.02965939799986
258,258,72.54469138037288,11.912972621711234,133.17641013903454,-28.508173217396532,173.59755597814228
259,259,73.42444972830185,12.375183343139867,134.47371611346384,-28.324327580301457,175.17322703690516
260,260,74.310477654113,12.842762833596211,135.7781924746298,-28.135713713414972,176.75666902164096
261,261,75.20278034318632,13.315721631557082,137.08983905481557,-27.942317509529076,178.34787819590173
262,262,76.1013627727492,13.794070052377975,138.40865549312042,-27.744125094536173,179.94685064003457
263,263,77.00622971296384,14.277818189286364,139.73464123664132,-27.541122826498622,181.5535822524263
264,264,77.91738572747457,14.76697591402369,141.06779554092543,-27.333297294943563,183.1680687498927
265,265,78.8348351744927,15.261552877832848,142.40811747115254,-27.12063531994039,184.79030566892578
266,266,79.75858220733394,15.76155851208663,143.75560590258127,-26.903123951411573,186.42028836607946
267,267,80.68863077560175,16.267002029369337,145.11025952183417,-26.68075046811893,188.05801201932243
268,268,81.62498462573929,16.777892424118548,146.47207682736,-26.453502376961936,189.70347162844052
269,269,82.56764730216356,17.29423847367339,147.84105613065373,-26.22136741198672,191.35666201631386
270,270,83.51662214787072,17.8160487389587,149.21719555678274,-25.984333533649306,193.01757782939075
271,271,84.47191230547247,18.34333156548209,150.60049304546285,-25.742388927844843,194.6862135387898
272,272,85.43352071805171,18.876095084183333,151.9909463519201,-25.49552200506227,196.3625634411657
273,273,86.40145012993874,19.41434721226939,153.38855304760807,-25.243721399510164,198.04662165938765
274,274,87.3757030877264,19.95809565418321,154.79331052126958,-24.98697596817891,199.7383821436317
275,275,88.3562819411059,20.5073479024598,156.205215979752,-24.72527478997094,201.43783867218275
276,276,89.34318884368719,21.062111238601048,157.6242664487733,-24.45860716478971,203.1449848521641
277,277,90.33642575411177,21.62239273410941,159.05045877411413,-24.18696261255883,204.85981412078237
278,278,91.33599443669144,22.188199251231254,160.48378962215162,-23.910330872408878,206.58231974579175
279,279,92.34189646253036,22.759537444035686,161.92425548102503,-23.628701901627437,208.31249482668815
280,280,93.35413321029263,23.336413759220804,163.37185266136447,-23.34206587482707,210.05033229541232
281,281,94.37270586721439,23.918834437129973,164.8265772972988,-23.050413182926306,211.7958249173551
282,282,95.39761542998424,24.506805512656356,166.2884253473121,-22.75373443222891,213.5489652921974
283,283,96.4288627056371,25.100332816162904,167.7573925951113,-22.45202044348656,215.30974585476076
284,284,97.46644831258787,25.69942197450061,169.23347465067513,-22.14526225089091,217.07815887606665
285,285,98.51037268144398,26.304078411884788,170.71666695100316,-21.833451101154665,218.85419646404262
286,286,99.56063605604788,26.91430735092287,172.2069647611729,-21.516578452493818,220.6378505645896
287,287,100.61723849438933,27.53011381354908,173.70436317522956,-21.194635973677762,222.42911296245643
288,288,101.68017986936454,28.15150262188108,175.20885711684798,-20.867615543107902,224.22797528183696
289,289,102.74945987005525,28.778478399403113,176.7204413407074,-20.5355092476983,226.03442898780878
290,290,103.82507800242458,29.41104557176844,178.23911043308073,-20.198309382002307,227.84846538685144
291,291,104.90703359037596,30.049208367871728,179.7648588128802,-19.856008447131103,229.67007562788302
292,292,105.99532577670068,30.69297082079227,181.29768073260908,-19.50859914981332,231.49925070321467
293,293,107.08995352394439,31.342336768735763,182.837570279153,-19.15607440140333,233.3359814492921
294,294,108.19091561545677,31.997309856090922,184.3845213748226,-18.798427316819655,235.18025854773322
295,295,109.29821065641826,32.6578935344471,185.9385277783894,-18.43565121353369,237.0320725263702
296,296,110.41183707457047,33.32409106344444,187.4995830856965,-18.067739610639578,238.8914137597805
297,297,111.53179312151964,33.9959055119993,189.06768073103999,-17.694686227680947,240.75827247072021
298,298,112.65807687333123,34.6733397590352,190.64281398762725,-17.316484983828815,242.63263873049127
299,299,113.79068623180508,35.35639649471986,192.2249759688903,-16.933129996670274,244.51450246028043
300,300,114.92961892528169,36.04507822133202,193.81415962923137,-16.544615581301088,246.40385343186446
301,301,116.07487250966045,36.739387254320064,195.41035776500084,-16.150936249240203,248.3006812685611
302,302,117.22644436947647,37.43932572337265,197.0135630155803,-15.752086707363247,250.20497544631618
303,303,118.38433171857051,38.14489557322025,198.62376786392076,-15.34806185701325,252.11672529415426
304,304,119.54853160147715,38.856098564938065,200.24096463801624,-14.938856792754649,254.03591999570895
305,305,120.71904089409487,39.572936276739014,201.86514551145075,-14.524466801498235,255.96254858968797
306,306,121.89585630473894,40.2954101050652,203.49630250441268,-14.104887361383959,257.89659997086187
307,307,123.07897437529309,41.0235212656969,205.13442748488927,-13.680114140700539,259.8380628912867
308,308,124.26839148195457,41.75727079462713,206.779512169282,-13.25014299692451,261.7869259608336
309,309,125.46410383641589,42.496659549232604,208.43154812359916,-12.814969975556238,263.74317764838804
310,310,126.66610748655728,43.24168820906628,210.09052676404826,-12.374591309261064,265.7068062823756
311,311,127.87439831777203,43.992357277144635,211.75643935839943,-11.929003416606974,267.67780005215104
312,312,129.08897205387444,44.74866708091773,213.42927702683116,-11.478202901053436,269.65614700880235
313,313,130.3098242577991,45.510617773101615,215.1090307424966,-11.022186550030057,271.64183506562824
314,314,131.536950333079,46.27820933303512,216.79569133312287,-10.560951333660796,273.6348519998188
315,315,132.77034552429515,47.051441567339,218.4892494812513,-10.094494403965086,275.6351854525554
316,316,134.01000491853713,47.83031411130874,220.18969572576555,-9.622813093510189,277.64282293058443
317,317,135.25592344597425,48.614826429605586,221.8970204623429,-9.14590491464017,279.65775180658864
318,318,136.50809588128558,49.40497781763989,223.61121394493128,-8.663767558123908,281.67995932069505
319,319,137.76651684413383,50.200767402227186,225.33226628604046,-8.17639889237725,283.70943258064494
320,320,139.03118080075225,51.00219414305063,227.06016745845386,-7.68379696208379,285.7461585635883
321,321,140.3020820643213,51.809256833245584,228.79490729539702,-7.185959987471563,287.79012411611416
322,322,141.579214796453,52.621954100821796,230.53647549208418,-6.682886362932322,289.8413159558383
323,323,142.86257300773747,53.44028440934234,232.2848616061326,-6.174574656254407,291.89972067172937
324,324,144.15215055916468,54.264246059301996,234.04005505902737,-5.661023607273108,293.9653247256025
325,325,145.4479411628256,55.09383718894328,235.80204513670793,-5.142232126978257,296.03811445262943
326,326,146.74993838298067,55.9290557753595,237.57082099060185,-4.618199296387928,298.11807606234925
327,327,148.05813563700718,56.76989963548456,239.3463716385298,-4.0889243655305165,300.20519563954485
328,328,149.3725261963713,57.616366427133016,241.12868596560958,-3.5544067523591707,302.29945914510176
329,329,150.69310318778756,58.46845365016094,242.91775272541418,-3.01464604159014,304.40085241716525
330,330,152.01985959394977,59.32615864731059,244.71356054058896,-2.4696419837821963,306.50936117168175
331,331,153.3527882546822,60.189478605370255,246.51609790399414,-1.9193944941710583,308.62497100353545
332,332,154.69188186778345,61.058410556097215,248.3253531794697,-1.3639036516935903,310.7476673872605
333,333,156.0371329901788,61.93295137738801,250.1413146029696,-0.8031696978058562,312.87743567816347
334,334,157.38853403879992,62.813097794229265,251.96397028337057,-0.23719303548449489,315.01426111308433
335,335,158.74607729136147,63.69884637958312,253.79330820313982,0.33402577173086456,317.1581288109921
336,336,160.10975488787057,64.59019355579841,255.62931621994272,0.9104860010836262,319.3090237746575
337,337,161.4795588309533,65.48713559517037,257.47198206673625,1.4921867713150903,321.46693089059147
338,338,162.85548098741347,66.38966862140886,259.32129335341807,2.0791270440724645,323.6318349307545
339,339,164.23751308873457,67.29778861027978,261.17723756718937,2.671305624643253,325.8037205528259
340,340,165.62564673229673,68.2114913908524,263.03980207374104,3.2687211632228355,327.9825723013706
341,341,167.01987338234107,69.13077264649365,264.9089741181885,3.871372155928725,330.1683746087534
342,342,168.4201843707845,70.05562791578384,266.7847408257852,4.479256945783419,332.36111179578563
343,343,169.82657089840438,70.98605259370152,268.66708920310725,5.092373723899584,334.5607680729092
344,344,171.23902403564,71.92204193251291,270.5560061387671,5.710720530428205,336.7673275408518
345,345,172.65753472363235,72.86359104285569,272.45147840440904,6.334295255671265,338.98077419159347
346,346,174.08209377497124,73.81069489458656,274.3534926553559,6.963095640996755,341.2010919089457
347,347,175.51269187508464,74.76334831811694,276.26203543205236,7.5971192801384575,343.42826447003085
348,348,176.9493195827229,75.72154600507665,278.17709316036917,8.23636361997913,345.6622755454666
349,349,178.3919673313294,76.68528250964076,280.09865215301807,8.88082596184833,347.90310870081044
350,350,179.84062542962045,77.65455224923252,282.02669861000834,9.530503462307223,350.15074739693364
351,351,181.2952840628303,78.62934950577805,283.9612186198825,10.185393134409907,352.40517499125065
352,352,182.75593329341916,79.60966842651422,285.90219816032413,10.845491848577609,354.66637473826074
353,353,184.22256306212032,80.5955030250715,287.84962309916915,11.5107963337056,356.934329790535
354,354,185.6951631889964,81.5868471825529,289.8034791954399,12.181303178257224,359.20902319973555
355,355,187.17372337431775,82.58369464849301,291.7637521001425,12.857008831276517,361.490437917359
356,356,188.65823319925647,83.58603904166458,293.7304273568484,13.53790960326998,363.77855679524293
357,357,190.14868212712042,84.59387385128318,295.70349040295764,14.224001667391661,366.07336258684916
358,358,191.64505950430672,85.6071924380199,297.6829265705935,14.915281060495346,368.37483794811806
359,359,193.1473545608719,86.62598803473541,299.66872108700835,15.611743683977778,370.68296543776603
360,360,194.65555641214263,87.65025374795127,301.66085907633396,16.313385305157027,372.99772751912826
361,361,196.16965405853904,88.67998255799968,303.6593255590784,17.02020155764012,375.31910655943796
362,362,197.68963638783364,89.71516732104467,305.6641054546226,17.73218794318538,377.64708483248194
363,363,199.2154921746712,90.7558007689522,307.6751835803902,18.449339831806213,379.9816445175362
364,364,200.74721008303754,91.80187551149247,309.6925446545826,19.171652463795738,382.32276770227935
365,365,202.28477866579706,92.85338403621462,311.7161732953795,19.89912094982631,384.6704363817678
366,366,203.82818636631683,93.91031871000607,313.7460540226276,20.631740272465578,387.02463246016805
367,367,205.37742151928495,94.97267177992899,315.7821712586409,21.369505287024992,389.3853377515449
368,368,206.9324723513572,96.04043537403831,317.8245093286761,22.1124107224924,391.752533980222
369,369,208.49332698240403,97.11360150259142,319.8730524622166,22.860451182716332,394.1262027820917
370,370,210.05997342610596,98.19216205874645,321.92778479346543,23.61362114717346,396.5063257050384
371,371,211.63239959134017,99.27610881992115,323.9886903627592,24.371914972308446,398.8928842103719
372,372,213.21059328248506,100.36543344828121,326.05575311668895,25.135326892145287,401.2858596728248
373,373,214.79454220053867,101.46012749185726,328.12895690922005,25.903851019402993,403.6852333816744
374,374,216.38423394420315,102.56018238562751,330.2082855027788,26.67748134657711,406.0909865418292
375,375,217.97965601032516,103.66558945214982,332.29372256850047,27.45621174669961,408.50310027395074
376,376,219.58079579560376,104.77633990312074,334.3852516880868,28.24003597479873,410.9215556164088
377,377,221.18764059624812,105.89242483935168,336.48285635314454,29.02894766808737,413.34633352440886
378,378,222.80017761022117,107.0138352527868,338.58651996765553,29.82294034783058,415.77741487261176
379,379,224.41839393667368,108.1405620262845,340.69622584706286,30.622007419358397,418.21478045398896
380,380,226.04227657830592,109.27259593573922,342.8119572208726,31.426142174028087,420.65841098258375
381,381,227.67181244088002,110.40992764991009,344.9336972318499,32.23533778926347,423.10828709249654
382,382,229.30698833532873,111.55254773235146,347.061428938306,33.04958733036659,425.56438934029086
383,383,230.94779097740653,112.7004466413429,349.19513531347013,33.868883750633785,428.0266982041793
384,384,232.5942069894681,113.85361473155724,351.33479924737895,34.693219892950026,430.49519408598616
385,385,234.24622290088132,115.01204225458989,353.4804035471727,35.52258849039558,432.96985731136704
386,386,235.90382514894083,116.1757193599532,355.6319309379285,36.356982167294774,435.4506681305869
387,387,237.56700007993967,117.34463609612324,357.7893640637561,37.1963934402456,437.9376067196338
388,388,239.2357339495732,118.51878241110106,359.9526854880453,38.04081471878632,440.4306531803601
389,389,240.91001292427947,119.6981481537088,362.1218776948501,38.8902383066617,442.9297875418972
390,390,242.5898230818318,120.88272307427279,364.2969230893908,39.74465640256676,445.43498976109686
391,391,244.27515041179888,122.07249682523836,366.4778039983594,40.6040611008647,447.946239722733
392,392,245.96598081732304,123.26745896277679,368.6645026718693,41.46844439307927,450.4635172415668
393,393,247.66230011497336,124.46759894690834,370.85700128303836,42.337798168198304,452.98680206174845
394,394,249.36409403603196,125.67290614276993,373.055281929294,43.2121142139286,455.5160738581353
395,395,251.07134822767304,126.88336982171381,375.25932663363227,44.091384217740995,458.0513122376051
396,396,252.7840482525697,128.09897916127414,377.46911734386526,44.975599767077114,460.5924967380623
397,397,254.50217959143615,129.31972324738604,379.68463593548626,45.86475235135265,463.13960683151964
398,398,256.2257276421383,130.54559107387144,381.9058642104051,46.75883336169352,465.69262192258304
399,399,257.95467772183406,131.77657154441542,384.1327838992527,47.65783409280297,468.2515213508651
400,400,259.68901506660825,133.0126534724339,386.3653766607826,48.56174574298433,470.81628439023217
401,401,261.4287248335813,134.25382558299896,388.6036240841637,49.47055941594408,473.3868902512186
402,402,263.1737921005405,135.5000765127512,390.84750768832976,50.38426612089165,475.9633180801893
403,403,264.9242018671665,136.75139481110656,393.09700892322644,51.30285677373328,478.5455469605997
404,404,266.67993905629174,138.0077689414178,395.3521091711657,52.22632219816853,481.13355591441496
405,405,268.4409885136154,139.26918728101782,397.612789746213,53.15465312595279,483.72732390127806
406,406,270.20733500984966,140.53563812312098,399.87903189657834,54.08784019863515,486.32682982106417
407,407,271.97896323990415,141.80710967634823,402.1508168034601,55.02587396731096,488.9320525124973
408,408,273.75585782530436,143.08359006691202,404.42812558369667,55.968744894650484,491.5429707559582
409,409,275.53800331375334,144.36506733843274,406.71093928907396,56.91644335488567,494.15956327262097
410,410,277.32538418026115,145.6515294530824,408.9992389074399,57.86895963496323,496.7818087255591
411,411,279.1179848281571,146.94296429254996,411.2930053637642,58.8262839354785,499.4096857208357
412,412,280.91578959001794,148.2393596590143,413.59221952102155,59.78840637167852,502.0431728083573
413,413,282.71878272728543,149.54070327505468,415.8968621795162,60.75531697356752,504.68224848100334
414,414,284.5269484324274,150.84698278553554,418.20691407931923,61.72700568760769,507.3268911772471
415,415,286.34027082852816,152.1581857574791,420.52235589957724,62.70346237677967,509.97707928027666
416,416,288.1587339711421,153.4742996818083,422.8431682604759,63.68467682225241,512.6327911200318
417,417,289.9823218480708,154.79531197329425,425.16933172284735,64.67063872344318,515.2940049726984
418,418,291.8110183806961,156.12120997184581,427.5008267895464,65.66133769927899,517.9606990621132
419,419,293.6448074242891,157.45198094294292,429.83763390563536,66.65676328871214,520.6328515598661
420,420,295.48367276933004,158.78761207889622,432.17973345976384,67.65690495194033,523.3104405867198
421,421,297.3275981411992,160.1280904987791,434.5271057836193,68.66175207049906,525.9934442118993
422,422,299.17656720235533,161.47340325037206,436.87973115433863,69.6712939490499,528.6818404556608
423,423,301.0305635515271,162.82353730968663,439.2375897933676,70.68551981512627,531.375607287928
424,424,302.8895707259094,164.17847958295005,441.6006618688687,71.7044188209772,534.0747226308415
425,425,304.75357220068094,165.53821690635039,443.9689274950115,72.72798004346339,536.7791643578985
426,426,306.62255138988155,166.9027360469752,446.3423667327879,73.75619248503764,539.4889102947254
427,427,308.49649164820585,168.27202370439383,448.72095959201783,74.78904507518584,542.2039382212258
428,428,310.3753762699843,169.64606651004829,451.10468602992034,75.82652667009091,544.9242258698778
429,429,312.25918849161167,171.02485102939852,453.4935259538248,76.86862605458975,547.6497509286336
430,430,314.1479114907397,172.40836376139254,455.8874592200869,77.91533194182779,550.3804910396516
431,431,316.0415283880785,173.79659114016198,458.28646563599506,78.9666329748843,553.1164238012727
432,432,317.94002224760703,175.18951953532348,460.6905249598906,80.02251772713441,555.8575267680797
433,433,319.84337607687536,176.58713525241924,463.0996169013315,81.08297470278185,558.6037774509689
434,434,321.7515728287777,177.98942453450576,465.5137211230496,82.14799233832446,561.3551533192309
435,435,323.6645954008623,179.39637356177306,467.93281723995153,83.21755900238023,564.1116317993444
436,436,325.58242663707654,180.8079684531447,470.3568848210084,84.29166299719012,566.873190276963
437,437,327.5050493280905,182.2241952666637,472.7859033895172,85.37029255904585,569.6398060971351
438,438,329.43244621172454,183.64504000005218,475.2198524233969,86.45343585893727,572.4114565645118
439,439,331.3645999737643,185.07048859151593,477.6587113560127,87.54108100335031,575.1881189441783
440,440,333.3014932490109,186.50052692074314,480.10245957727864,88.63321603523133,577.9697704627904
441,441,335.24310862121894,187.93514080904885,482.551076433389,89.72982893426877,580.7563883081691
442,442,337.18942862406453,189.37431602031575,485.0045412278133,90.83090761781659,583.5479496303125
443,443,339.1404357420865,190.818038261884,487.46283322228896,91.93643994174897,586.344431542424
444,444,341.0961124105657,192.26629318465606,489.9259316364753,93.04641370071633,589.145811120415
445,445,343.0564410175308,193.71906638487548,492.3938156501861,94.16081662977194,591.9520654052897
446,446,345.02140390276827,195.17634340344932,494.8664644020872,95.27963640390334,594.7631714016331
447,447,346.9909833592202,196.63810972728064,497.3438569911598,96.40286063932095,597.5791060791195
448,448,348.965161633848,198.10435079007735,499.82597247761873,97.53047689423025,600.3998463734658
449,449,350.94392092842367,199.57505197319145,502.3127898836559,98.6624726697033,603.225369187144
450,450,352.9272433985158,201.05019860494713,504.8042881920845,99.79883540923464,606.0556513877971
451,451,354.915111156538,202.5297759632315,507.3004463498445,100.93955250102715,608.8906698120488
452,452,356.90750626998016,204.01376927420776,509.80124326575253,102.08461127702614,611.7304012629342
453,453,358.9044107645887,205.50216371513153,512.3066578140458,103.23399901549345,614.574822513684
454,454,360.90580662204866,206.99494441250502,514.8166688315923,104.38770293947596,617.4239103046214
455,455,362.9116757831385,208.49209644485995,517.331255121417,105.54571021934089,620.2776413469361
456,456,364.9220001468987,209.99360484217732,519.8503954516201,106.70800797236308,623.1359923214343
457,457,366.9367615711773,211.49945458654003,522.3740685558146,107.87458326344847,625.9989398789062
458,458,368.95594187459346,213.00963061381236,524.9022531353746,109.04542310662498,628.866460642562
459,459,370.9795228350812,214.5241178126156,527.4349278575468,110.22051446430521,631.7385312058572
460,460,373.00748619218297,216.0429010263739,529.972071357992,111.39984424916781,634.6151281351981
461,461,375.03981364703907,217.56596505337512,532.5136622407031,112.58339932426583,637.4962279698123
462,462,377.07648686262553,219.0932946471656,535.0596790780854,113.77116650352565,640.3818072217255
463,463,379.1174874647142,220.6248745174472,537.6101004119812,114.96313255260253,643.2718423768258
464,464,381.16279704222376,222.16068933047458,540.1649047539729,116.1592841893085,646.166309895139
465,465,383.2123971480791,223.70072370993154,542.7240705862266,117.35960808449983,649.0651862116583
466,466,385.2662692995283,225.24496223731234,545.2875763617442,118.5640908625017,651.9684477365549
467,467,387.3243949789047,226.79338945266258,547.8554005051468,119.77271910183447,654.876070855975
468,468,389.3867556333182,228.34598985446087,550.4275214121756,120.98547933522264,657.7880319314138
469,469,391.4533326768273,229.90274790153538,553.0039174521193,122.20235805134075,660.7043073023139
470,470,393.5241074895507,231.46364801245133,555.5845669666501,123.42334169438504,663.6248732847164
471,471,395.59906141910307,233.02867456684885,558.1694482713573,124.64841666534602,666.5497061728602
472,472,397.6781757799805,234.59781190500644,560.7585396549546,125.87756932169043,669.4787822382706
473,473,399.76143185610545,236.17104433009376,563.3518193821171,127.11078597941929,672.4120777327917
474,474,401.84881089916615,237.74835610692168,565.9492656914106,128.34805291209204,675.3495688862403
475,475,403.9402941300769,239.32973146328365,568.5508567968701,129.58935635208815,678.2912319080656
476,476,406.03586274001754,240.91515459086824,571.1565708891668,130.8346824914354,681.2370429885997
477,477,408.1354978901997,242.50460964525496,573.7663861351444,132.08401748195843,684.186978298441
478,478,410.2391807126796,244.09808074669445,576.3802806786648,133.3373474360377,687.1410139893216
479,479,412.3468923106557,245.6955519804172,578.9982326408941,134.59465842692487,690.0991261943865
480,480,414.45861375984765,247.29700739792443,581.6202201217709,135.8559364899756,693.0612910297198
481,481,416.5743261070155,248.90243101589002,584.246221198141,137.12116762180636,696.0274845922247
482,482,418.6940103732836,250.51180681899768,586.8762139275696,138.39033778280702,698.9976829637602
483,483,420.8176475519423,252.1251187582148,589.5101763456698,139.66343289572978,701.9718622081548
484,484,422.9452186110023,253.74235075308988,592.1480864689147,140.94043884781496,704.9499983741896
485,485,425.07670449152243,255.36348669038506,594.7899222926599,142.2213414896268,707.9320674934181
486,486,427.21208611083637,256.98851042691433,597.4356617947584,143.50612663763303,710.9180455840396
487,487,429.3513443604013,258.61740578784884,600.0852829329538,144.7947800728138,713.9079086479887
488,488,431.4944601085619,260.2501565691471,602.7387636479766,146.08728754287057,716.9016326742533
489,489,433.6414141989818,261.88674653628516,605.3960818616785,147.3836347611541,719.8991936368095
490,490,435.7921874522772,263.52715942578726,608.0572154787671,148.68380740812734,722.900567496427
491,491,437.94676066678966,265.17137894592145,610.7221423876579,149.9877911320093,725.90573020157
492,492,440.10511461793,266.8193887762903,613.3908404595697,151.29557154853052,728.9146576873295
493,493,442.26723005957945,268.4711725690853,616.0632875500736,152.60713424208922,731.9273258770697
494,494,444.4330877237715,270.12671394889384,618.7394614986492,153.92246476564208,734.9437106819009
495,495,446.60266832224556,271.7859965141258,621.4193401303653,155.24154864204604,737.9637880024451
496,496,448.77595254560265,273.44900383639697,624.1029012548083,156.56437136359318,740.9875337276121
497,497,450.95292106494804,275.1157194619905,626.7901226679055,157.89091839335214,744.014923736544
498,498,453.13355453162785,276.78612691171526,629.4809821515405,159.2211751651069,747.0459338981489
499,499,455.3178335776403,278.4602096813758,632.1754574739048,160.55512708386607,750.0805400714145
500,500,457.50573881667435,280.13795124270007,634.8735263906486,161.89275952671716,753.1187181066316
501,501,459.69725084363546,281.81933504304436,637.5751666442266,163.23405784265032,756.1604438446207
502,502,461.892350236091,283.50434450670616,640.2803559654758,164.57900735378297,759.205693118399
503,503,464.091017554038,285.19296303479575,642.9890720732802,165.92759335530093,762.254441752775
504,504,466.2932333402481,286.8851740056323,645.7012926748639,167.27980111588846,765.3066655646078
505,505,468.4989781214988,288.5809607758454,648.4169954671522,168.63561587874318,768.3623403642544
506,506,470.7082324080121,290.2803066799961,651.1361581360281,169.99502286131872,771.4214419547055
507,507,472.92097669459594,291.9831950316313,653.8587583575606,171.3580072563215,774.4839461328704
508,508,475.13719146025403,293.6896091230145,656.5847737974935,172.72455423152155,777.5498286889865
509,509,477.35685716976695,295.39953222655276,659.3141821129811,174.09464893107668,780.6190654084572
510,510,479.579954273109,297.1129475943877,662.0469609518303,175.46827647524015,783.6916320709779
511,511,481.80646320669086,298.8298384595265,664.7830879538552,176.84542196141695,786.7675044519648
512,512,484.0363643926891,300.5501880353339,667.5225407500443,178.22607046376373,789.8466583216145
513,513,486.26963823987563,302.2739795163293,670.265296963422,179.61020703396508,792.9290694457861
514,514,488.50626514486027,304.00119607929224,673.0113342104282,180.9978167022469,796.0147135874736
515,515,490.74622549139923,305.7318208827834,675.7606301000151,182.38888447703954,799.1035665057589
516,516,492.98949965117345,307.4658370678728,678.5131622344741,183.78339534567243,802.1956039566744
517,517,495.2360679846406,309.20322775889616,681.268908210385,185.1813342750665,805.2908016942147
518,518,497.48591084030085,310.9439760629421,684.0278456176595,186.5826862113696,808.3891354692321
519,519,499.73900855631405,312.68806507129193,686.7899520413362,187.98743608127722,811.4905810313509
520,520,501.99534145998547,314.4354778590283,689.5552050609426,189.39556879172352,814.5951141282474
521,521,504.25488986837297,316.18619748565516,692.3235822510908,190.80706923050997,817.7027105062359
522,522,506.5176340893091,317.9402069960084,695.0950611826099,192.22192226714122,820.813345911477
523,523,508.78355442102713,319.6974894200133,697.869619422041,193.6401127526708,823.9269960893835
524,524,511.05263115173943,321.4580277724125,700.6472345310664,195.06162551952792,827.0436367839509
525,525,513.3248445630942,323.2218050557189,703.4278840704694,196.48644538413538,830.163243742053
526,526,515.6001749265998,324.9888042572874,706.2115455959122,197.91455714441253,833.2857927087871
527,527,517.8786025063639,326.75900835173036,708.9981966609975,199.34594558197472,836.411259430753
528,528,520.1601075591268,328.5324003009124,711.7878148173412,200.78059546210284,839.5396196561508
529,529,522.4446703338327,330.308963053747,714.5803776139185,202.21849153368987,842.6708491339756
530,530,524.7322710735691,332.0886795478836,717.3758625992546,203.65961853075993,845.8049236163783
531,531,527.0228900141751,333.87153270855237,720.1742473197978,205.10396117147053,848.9418188568798
532,532,529.3165073851532,335.6575054494375,722.9755093208688,206.55150415896048,852.0815106113458
533,533,531.6131034106224,337.44658067351924,725.7796261477256,208.0022321821171,855.2239746391278
534,534,533.9126583092051,339.23874127305055,728.5865753453596,209.45612991561427,858.3691867027959
535,535,536.2151522937037,341.03397012936574,731.3963344580416,210.91318201980715,861.5171225676002
536,536,538.5205655728863,342.8322501144151,734.2088810313576,212.373373142101,864.6677580036717
537,537,540.8288783509852,344.63356409040614,737.0241926115642,213.83668791668674,867.8210687852836
538,538,543.1400708269764,346.43789490928907,739.8422467446637,215.30311096416426,870.9770306897885
539,539,545.4541231975521,348.24522541528074,742.6630209798235,216.77262689376641,874.1356195013378
540,540,547.7710156544197,350.05553844264534,745.486492866194,218.24522030146238,877.296811007377
541,541,550.0907283871608,351.86881681822473,748.3126399560967,219.72087577226733,880.4605810020541
542,542,552.4132415824799,353.6850433607781,751.1414398041818,221.19957787964347,883.6269052853164
543,543,554.7385354239653,355.5042008808902,753.9728699670404,222.6813111855068,886.795759662424
544,544,557.066590092848,357.32627218164697,756.8069080040489,224.16606024084632,889.9671199448496
545,545,559.3973857691324,359.15124005963196,759.6435314786328,225.6538095866316,893.1409619516331
546,546,561.7309026305016,360.97908730408597,762.4827179569173,227.1445437531421,896.3172615078612
547,547,564.0671208540323,362.8097966984138,765.3244450096508,228.6382472613348,899.4959944467298
548,548,566.4060206151534,364.64335101930465,768.1686902110021,230.1349046220722,902.6771366082345
549,549,568.7475820882545,366.4797330373457,771.0154311391633,231.63450033673973,905.8606638397692
550,550,571.0917854481135,368.3189255182592,773.8646453779677,233.13701889835647,909.0465519978704
551,551,573.4386108694155,370.1609112225562,776.7163105162747,234.64244479131668,912.2347769475143
552,552,575.788038526512,372.0056729053941,779.5704041476299,236.15076249131545,915.4253145617085
553,553,578.1400485948494,373.8531933178009,782.4269038718979,237.66195646643519,918.6181407232637
554,554,580.4946212492617,375.7034552052757,785.2857872932477,239.17601117595171,921.8132313225717
555,555,582.8517366675633,377.55644131092697,788.1470320241996,240.6929110731694,925.0105622619571
556,556,585.2113750270163,379.41213437247734,791.0106156815552,242.21264060278475,928.2101094512478
557,557,587.5735165078213,381.27051712531903,793.8765158903236,243.73518420365082,931.4118488119918
558,558,589.9381412909889,383.131572300687,796.7447102812908,245.26052630715242,934.6157562748255
559,559,592.3052295607998,384.9952826278564,799.6151764937433,246.78865133922744,937.8218077823722
560,560,594.6747615035451,386.861630833076,802.4878921740143,248.31954371942993,941.0299792876604
561,561,597.0467173075402,388.7305996396454,805.3628349754351,249.85318786104887,944.2402467540317
562,562,599.4210771649665,390.6021717694954,808.2399825604376,251.3895681725147,947.4525861574183
563,563,601.7978212710082,392.4763299425186,811.1193125994978,252.92866905685884,950.6669734851575
564,564,604.1769298237289,394.35305687651925,814.0008027709384,254.47047491171287,953.8833847357448
565,565,606.5583830254735,396.2323352884146,816.8844307625325,256.0149701303754,957.1017959205717
566,566,608.9421610828016,398.1141478942243,819.7701742713789,257.5621391018394,960.3221830637638
567,567,611.3282442061948,399.99847740889527,822.6580110034943,259.1119662106955,963.544522201694
568,568,613.7166126117138,401.8853065477175,825.5479186757101,260.6644358383867,966.7687893850409
569,569,616.1072465182071,403.7746180239724,828.4398750124419,262.21953236114916,969.9949606752651
570,570,618.5001261514298,405.6663945525196,831.3338577503399,263.7772401532462,973.2230121496133
571,571,620.8952317406807,407.56061884692224,834.2298446344392,265.3375435844166,976.4529198969449
572,572,623.2925435223698,409.45727362259146,837.1278134221482,266.9004270227393,979.6846600220003
573,573,625.6920417383103,411.356341595305,840.0277418813156,268.46587483330154,982.9182086433191
574,574,628.0937066354943,413.25780548108963,842.9296077898989,270.03387137815315,986.1535418928354
575,575,630.4975184684539,415.1616479982375,845.8333889386703,271.6044010180932,989.3906359188146
576,576,632.9034574973871,417.06785186574933,848.7390631290248,273.17744811132417,992.62946688345
577,577,635.3115039890769,418.97639980418523,851.6466081739685,274.7529970142574,995.8700109638963
578,578,637.7216382180636,420.88727453666013,854.5560018994671,276.33103208239106,999.1122443537362
579,579,640.1338404654578,422.80045878787496,857.4672221430405,277.9115376694865,1002.356143261429
580,580,642.5480910193955,424.715935284563,860.3802467542281,279.494498128008,1005.6016839107831
581,581,644.9643701771538,426.6336867572881,863.2950535970194,281.079897810711,1008.8488425435967
582,582,647.3826582431899,428.5536959388229,866.2116205475569,282.66772106924486,1012.0975954171349
583,583,649.8029355289093,430.47594556400134,869.1299254938173,284.2579522540626,1015.347918803756
584,584,652.225182355868,432.40041837242984,872.0499463393062,285.8505757168043,1018.5997889949317
585,585,654.6493790528583,434.32709710605764,874.971660999659,287.4455758081906,1021.853182297526
586,586,657.07550595802,436.25596451106173,877.8950474049783,289.0429368797562,1025.108075036284
587,587,659.5035434187306,438.18700333769607,880.8200834997651,290.6426432836731,1028.364443553788
588,588,661.9334717910892,440.12019633992446,883.7467472422541,292.24467937248124,1031.6222642096973
589,589,664.3652714403986,442.05552627586485,886.6750166049324,293.849029499509,1034.8815133812882
590,590,666.7989227417088,443.9929759082522,889.6048695751654,295.4556780192812,1038.1421674641365
591,591,669.234406081324,445.93252800578625,892.5362841568617,297.0646092887612,1041.4042028738868
592,592,671.6717018533784,447.8741653402298,895.469238366527,298.67580766479745,1044.6675960419593
593,593,674.1107904640862,449.8178706900561,898.4037102381163,300.28925750736937,1047.9323234208032
594,594,676.5516523286783,451.76362683781673,901.3396778195399,301.9049431772424,1051.1983614801143
595,595,678.9942678734291,453.71141657198524,904.277119174873,303.52284903768935,1054.4656867091687
596,596,681.4386175362037,455.6612226873915,907.2160123850158,305.14295945485003,1057.7342756175572
597,597,683.884681765167,457.613027984163,910.156335546171,306.765258796827,1061.004104733507
598,598,686.3324410197177,459.56681526855436,913.0980667708811,308.38973143444537,1064.2751506049901
599,599,688.7818757716717,461.5225673539579,916.0411841893855,310.01636174214866,1067.5473898011946
600,600,691.2329665033163,463.4802670592737,918.9856659473589,311.6451340965786,1070.820798910054
601,601,693.6856937089439,465.43989721026963,921.931490207618,313.2760328778201,1074.0953545400675
602,602,696.140037895617,467.40144064021575,924.8786351510182,314.90904246994825,1077.3710333212857
603,603,698.5959795813324,469.36488018836917,927.8270789742955,316.54414725972697,1080.6478119029377
604,604,701.0534992974333,471.3301987020708,930.7767998927958,318.18133163849586,1083.9256669563706
605,605,703.5125775878232,473.2973790360496,933.7277761395968,319.8205800015339,1087.2045751741125
606,606,705.9731950080976,475.26640405174123,936.679985964454,321.46187674750365,1090.4845132686914
607,607,708.4353321289358,477.2372566202099,939.6334076376617,323.1052062810593,1093.7654579768123
608,608,710.8989695318216,479.2099196184618,942.5880194451815,324.7505530095553,1097.047386054088
609,609,713.3640878122819,481.18437593230306,945.5437996922608,326.39790134565044,1100.3302742789133
610,610,715.8306675798567,483.1606084562735,948.5007267034399,328.0472357072181,1103.6140994524953
611,611,718.2986894574329,485.1386000931451,951.4587788217208,329.69854051695324,1106.8988383979126
612,612,720.7681340811808,487.11833375387823,954.4179344084835,331.35180020234316,1110.1844679600185
613,613,723.2389821019682,489.09979235882224,957.3781718451141,333.006999196725,1113.4709650072114
614,614,725.7112141840813,491.0829588366498,960.3394695315128,334.6641219383622,1116.7583064298005
615,615,728.1848110066829,493.0678161256612,963.3018058877046,336.32315287164664,1120.0464691417192
616,616,730.659753263363,495.05434717336925,966.2651593533567,337.9840764467068,1123.3354300800193
617,617,733.1360216625083,497.0425349368669,969.2295083881496,339.6468771197726,1126.6251662052439
618,618,735.6135969260862,499.0323623817794,972.194831470393,341.31153935224154,1129.915654499931
619,619,738.0924597926451,501.0238124848672,975.1611071004229,342.9780476130154,1133.2068719722747
620,620,740.5725910148044,503.01686823187754,978.1283137977313,344.6463863765929,1136.4987956530158
621,621,743.0539713610406,505.01151261913583,981.0964301029453,346.3165401245327,1139.7914025975483
622,622,745.5365816144183,507.0077286524101,984.0654345764265,347.9884933444046,1143.084669884432
623,623,748.0204025749223,509.005499348974,987.0353058008706,349.66223053167516,1146.3785746181693
624,624,750.50541505777,511.0048077361574,990.0060223793828,351.3377361884156,1149.6730939271245
625,625,752.9915998927795,513.0056368508215,992.9775629347375,353.0149948228496,1152.9682049627095
626,626,755.4789379279534,515.0079697424466,995.9499061134603,354.6939909521086,1156.2638849037983
627,627,757.9674100257724,517.0117894699583,998.9230305815865,356.3747090994155,1159.5601109521294
628,628,760.4569970654852,519.017079103751,1001.8969150272194,358.05713379592817,1162.8568603350423
629,629,762.9476799442866,521.0238217266656,1004.8715381619077,359.74124958158495,1166.1541103069883
630,630,765.4394395734034,523.0320004306473,1007.8468787161596,361.4270410021431,1169.4518381446637
631,631,767.9322568820186,525.0415983201658,1010.8229154438714,363.1144926122639,1172.7500211517731
632,632,770.4261128185238,527.0525985132632,1013.7996271237845,364.8035889764228,1176.0486366606249
633,633,772.920988343641,529.0649841356696,1016.7769925516125,366.49431466368867,1179.3476620235933
634,634,775.4168644403632,531.0787383294208,1019.7549905513055,368.1866542554593,1182.6470746252671
635,635,777.9137221048276,533.0938442448681,1022.733599964787,369.88059233822855,1185.9468518714266
636,636,780.4115423535291,535.110285047091,1025.712799659967,371.5761135094656,1189.2469711975925
637,637,782.9103062193041,537.1280439123068,1028.6925685263013,373.27320237430854,1192.5474100642996
638,638,785.40999475205,539.1471040285649,1031.6728854755352,374.9718435462414,1195.8481459578586
639,639,787.9105890212454,541.1674485979275,1034.6537294445632,376.67202164904904,1199.149156393442
640,640,790.4120701131291,543.1890608340325,1037.6350793922256,378.3737213146349,1202.4504189116233
641,641,792.9144191329418,545.2119239640602,1040.6169143018233,380.07692718480587,1205.7519110810777
642,642,795.4176172035702,547.2360212275521,1043.5992131795883,381.78162391020675,1209.0536104969337
643,643,797.9216454667861,549.261335877493,1046.581955056079,383.48779615129763,1212.3554947822745
644,644,800.4264850821673,551.2878511793991,1049.5651189849355,385.1954285775537,1215.657541586781
645,645,802.932117228666,553.3155504126837,1052.5486840446483,386.9045058686956,1218.9597285886364
646,646,805.4385231039389,555.3444168700811,1055.5326293377966,388.6150127141759,1222.262033493702
647,647,807.9456839249779,557.3744338582234,1058.5169339917325,390.3269338137204,1225.5644340362353
648,648,810.4535809255018,559.4055846953521,1061.5015771556514,392.04025387525235,1228.8669079757512
649,649,812.9621953618564,561.4378527164705,1064.4865380072422,393.75495761954664,1232.1694331041663
650,650,815.4715085069297,563.4712212680523,1067.471795745807,395.4710297754674,1235.471987238392
651,651,817.9815016536128,565.5056737111091,1070.4573295961163,397.18845508277343,1238.7745482244522
652,652,820.4921561170443,567.5411934230729,1073.4431188110157,398.9072182937585,1242.07709394033
653,653,823.0034532263477,569.5777637906643,1076.4291426620312,400.62730416687543,1245.37960228582
654,654,825.5153743365189,571.6153682202566,1079.4153804527812,402.3486974760819,1248.6820511969559
655,655,828.0279008183143,573.6539901290032,1082.4018115076253,404.07138300279587,1251.9844186338328
656,656,830.5410140641513,575.6936129501078,1085.388415178195,405.7953455407455,1255.2866825875572
657,657,833.0546954857176,577.7342201306428,1088.3751708407924,407.52056989392617,1258.588821077509
658,658,835.5689265158995,579.775795133274,1091.362057898525,409.24704087819015,1261.890812153609
659,659,838.0836886073281,581.8183214350167,1094.3490557796395,410.9747433201424,1265.1926338945138
660,660,840.5989632323577,583.8617825272164,1097.336143937499,412.7036620571222,1268.4942644075932
661,661,843.1147318849681,585.9061619171762,1100.32330185276,414.43378193864817,1271.7956818312882
662,662,845.6309760803097,587.9514431278228,1103.3105090327965,416.16508782616484,1275.0968643344545
663,663,848.1476773522946,589.9976096955866,1106.2977450090027,417.8975645911146,1278.3977901134747
664,664,850.664817257423,592.0446451737396,1109.2849893411064,419.63119711795053,1281.6984373968955
665,665,853.1823773726757,594.0925331305504,1112.2722216148009,421.36597030246674,1284.9987844428847
666,666,855.70033929545,596.1412571492823,1115.2594214416176,423.1018690518372,1288.2988095390629
667,667,858.2186846444705,598.1908008289524,1118.2465684599886,424.8388782852737,1291.5984910036673
668,668,860.737395060866,600.241147785282,1121.23364233645,426.57698293489256,1294.8978071868394
669,669,863.2564522071764,602.2922816498631,1124.2206227644897,428.3161679449874,1298.1967364693653
670,670,865.7758377644448,604.3441860676053,1127.2074894612842,430.05641826971225,1301.4952572591774
671,671,868.295533440172,606.3968447036635,1130.1942221766803,431.7977188793245,1304.7933480010195
672,672,870.8155209578285,608.4502412343007,1133.1808006813562,433.5400547519489,1308.0909871637082
673,673,873.3357820673745,610.5043593561363,1136.1672047786126,435.2834108819776,1311.3881532527712
674,674,875.8562985387822,612.559182780392,1139.1534142971723,437.0277722747986,1314.684824802766
675,675,878.3770521646776,614.6146952353068,1142.1394090940485,438.7731239490597,1317.9809803802955
676,676,880.8980247580307,616.6708804640521,1145.1251690520094,440.5194509347329,1321.2765985813285
677,677,883.4191981553031,618.7277222274924,1148.1106740831137,442.26673827561865,1324.5716580349876
678,678,885.9405542160964,620.7852043039004,1151.0959041282924,444.0149710291031,1327.8661374030899
679,679,888.4620748201431,622.8433104863689,1154.0808391539174,445.7641342638526,1331.1600153764336
680,680,890.9837418716558,624.9020245865555,1157.0654591567559,447.51421306315535,1334.453270680156
681,681,893.5055372967637,626.9613304324611,1160.0497441610664,449.265192522926,1337.7458820706015
682,682,896.0274430430067,629.021211868014,1163.0336742179993,451.0170577513523,1341.037828334661
683,683,898.5494410814081,631.0816527548639,1166.0172294079523,452.7697938705009,1344.3290882923152
684,684,901.0715134059211,633.1426369719005,1169.0003898399418,454.5233860158868,1347.6196407959555
685,685,903.593642034122,635.2041484159065,1171.9831356523375,456.2778193370962,1350.9094647311479
686,686,906.1158090047537,637.2661709993771,1174.9654470101304,458.0330789957926,1354.1985390137147
687,687,908.6379963831039,639.3286886552198,1177.947304110988,459.78915016996365,1357.486842596244
688,688,911.1601862530872,641.3916853298338,1180.9286871763406,461.5460180476648,1360.7743544585096
689,689,913.682360724439,643.4551449894375,1183.9095764594406,463.3036678327697,1364.0610536161084
690,690,916.2045019292142,645.5190516169496,1186.8899522414788,465.0620847421064,1367.346919116322
691,691,918.7265920253507,647.5833892151983,1189.869794835503,466.82125400843006,1370.6319300422713
692,692,921.2486131891984,649.6481418003316,1192.8490845780652,468.58116087442033,1373.9160655039764
693,693,923.7705476269682,651.7132934118524,1195.827801842084,470.3417906017753,1377.1993046521611
694,694,926.2923775624364,653.7788281018102,1198.8059270230626,472.10312846139277,1380.48162666348
695,695,928.8140852477613,655.844729944389,1201.7834405511337,473.8651597421408,1383.7630107533819
696,696,931.3356529565552,657.9109830297114,1204.760322883399,475.62786974514887,1387.0434361679615
697,697,933.857062987728,659.9775714673212,1207.7365545081348,477.39124378705,1390.322882188406
698,698,936.3782976621375,662.0444793831794,1210.7121159410956,479.1552671972073,1393.6013281270675
699,699,938.8993393261462,664.1116909228084,1213.686987729484,480.9199253205833,1396.878753331709
700,700,941.420170349361,666.1791902492948,1216.6611504494272,482.6852035159173,1400.1551371828048
701,701,943.9407731284495,668.2469615467029,1219.6345847101961,484.4510871588719,1403.4304590980269
702,702,946.4611300792255,670.3149890130595,1222.6072711453917,486.21756163561554,1406.7046985228355
703,703,948.9812236462396,672.3832568688222,1225.579190423657,487.98461235054396,1409.9778349419353
704,704,951.5010362967985,674.4517493515696,1228.5503232420274,489.75222472141695,1413.24984787218
705,705,954.020550522845,676.5204507177461,1231.520650327944,491.52038418101364,1416.5207168646764
706,706,956.5397488409534,678.5893452425944,1234.4901524393124,493.2890761770217,1419.7904215048852
707,707,959.0586137911951,680.6584172191749,1237.4588103632152,495.05828617116157,1423.0589414112285
708,708,961.577127940334,682.7276509611856,1240.4266049194823,496.8279996417535,1426.3262562389145
709,709,964.0952738796404,684.7970308010447,1243.3935169582362,498.59820208198084,1429.5923456773
710,710,966.6130342234413,686.8665410886131,1246.3595273582696,500.3688789987276,1432.8571894481552
711,711,969.1303916113391,688.9361661931521,1249.324617029526,502.1400159143608,1436.1207673083172
712,712,971.6473287111916,691.0058905059199,1252.2887669164634,503.91159836907207,1439.3830590533112
713,713,974.16382821281,693.0756984346764,1255.2519579909435,505.68361191592066,1442.6440445096994
714,714,976.6798728306914,695.1455744060834,1258.2141712552993,507.45604212301146,1445.9037035383712
715,715,979.1954453066236,697.2155028679385,1261.1753877453086,509.22887457548194,1449.1620160377652
716,716,981.7105284060569,699.2854682860444,1264.1355885260696,511.00209487270274,1452.418961939411
717,717,984.2251049210821,701.355455146841,1267.0947546953232,512.7756886306803,1455.6745212114838
718,718,986.7391576688243,703.4254479559511,1270.0528673816975,514.5496414807023,1458.9286738569463
719,719,989.252669492097,705.4954312387883,1273.0099077454056,516.3239390699159,1462.181399914278
720,720,991.7656232570087,707.5653895384402,1275.965856975577,518.0985670593944,1465.4326794546228
721,721,994.2780018583054,709.6353074203548,1278.920696296256,519.8735111283879,1468.6824925882229
722,722,996.7897882136707,711.7051694673528,1281.8744069599886,521.6487569698076,1471.9308194575337
723,723,999.3009652713199,713.7749602863489,1284.826970256291,523.4242902963682,1475.1776402462715
724,724,1001.8115159990787,715.8446644986691,1287.7783674994882,525.2000968317295,1478.4229351664278
725,725,1004.3214233953856,717.9142667497865,1290.7285800409848,526.976162319387,1481.6666844713843
726,726,1006.8306704813951,719.9837517023102,1293.67758926048,528.7524725162536,1484.9088684465366
727,727,1009.339240306986,722.0531040413629,1296.6253765726092,530.5290131976141,1488.1494674163578
728,728,1011.8471159462246,724.1223084705355,1299.5719234219137,532.3057701534094,1491.3884617390397
729,729,1014.3542805000864,726.1913497143196,1302.5172112858531,534.0827291904752,1494.6258318096975
730,730,1016.8607170942798,728.2602125161482,1305.4612216724115,535.8598761307269,1497.8615580578328
731,731,1019.366408883857,730.3288816424999,1308.4039361252142,537.6371968149285,1501.0956209527856
732,732,1021.871339046597,732.3973418770379,1311.345336216156,539.4146770973318,1504.328000995862
733,733,1024.3754907900054,734.465578026837,1314.2854035531739,541.1923028513913,1507.5586787286195
734,734,1026.8788473455263,736.5335749172087,1317.224119773844,542.9700599649971,1510.7876347260556
735,735,1029.3813919723984,738.6013173951656,1320.1614665496313,544.7479343436769,1514.01484960112
736,736,1031.883107954731,740.6687903267956,1323.0974255826663,546.525911908172,1517.24030400129
737,737,1034.3839786052583,742.7359786006264,1326.0319786098903,548.3039785975384,1520.4639786129783
738,738,1036.8839872637377,744.8028671261737,1328.9651074013018,550.0821203677978,1523.6858541596775
739,739,1039.3831172939163,746.8694408313186,1331.896793756514,551.8603231895868,1526.9059113982457
740,740,1041.8813520871968,748.9356846654712,1334.8270195089224,553.6385730509874,1530.1241311234062
741,741,1044.3786750641962,751.0015836009926,1337.7557665273998,555.4168559588569,1533.3404941695353
742,742,1046.8750696713757,753.0671226302276,1340.683016712524,557.1951579361288,1536.5549814066226
743,743,1049.3705193798628,755.132286764478,1343.6087519952475,558.973465020888,1539.7675737388377
744,744,1051.8650076901517,757.1970610381071,1346.5329543421963,560.7517632700774,1542.978252110226
745,745,1054.3585181285566,759.2614305054313,1349.455605751682,562.5300387566812,1546.186997500432
746,746,1056.8510342487716,761.325380242134,1352.3766882554091,564.3082775710421,1549.393790926501
747,747,1059.3425396344714,763.3888953475299,1355.296183921413,566.0864658229021,1552.5986134460409
748,748,1061.8330178912715,765.4519609374842,1358.2140748450588,567.8645896349593,1555.8014461475836
749,749,1064.3224526539348,767.5145621507792,1361.1303431570905,569.6426351486754,1559.0022701591943
750,750,1066.8108275877348,769.5766841502734,1364.0449710251962,571.4205885252991,1562.2010666501706
751,751,1069.2981263833376,771.6383121184538,1366.9579406482214,573.1984359418645,1565.3978168248107
752,752,1071.7843327582673,773.6994312587395,1369.8692342577951,574.9761635923877,1568.5925019241467
753,753,1074.2694304575693,775.7600267959916,1372.7788341191472,576.7537576882731,1571.7851032268654
754,754,1076.7534032523868,777.8200839752881,1375.6867225294855,578.5312044572223,1574.975602047551
755,755,1079.236234944938,779.8795880663619,1378.5928818235138,580.3084901473111,1578.1639797425646
756,756,1081.717909364049,781.9385243596287,1381.4972943684695,582.0856010233485,1581.3502177047496
757,757,1084.1984103618977,783.9968781633497,1384.3999425604457,583.8625233643178,1584.5342973594775
758,758,1086.6777218272262,786.05463481527,1387.3008088391823,585.639243473966,1587.7162001804863
759,759,1089.1558276691947,788.1117796683166,1390.1998756700727,587.415747667731,1590.8959076706583
760,760,1091.6327118257552,790.168298098093,1393.0971255534173,589.1920222796515,1594.0734013718588
761,761,1094.1083582660015,792.2241755048783,1395.9925410271246,590.9680536641295,1597.2486628678735
762,762,1096.5827509831358,794.279397307453,1398.8861046588186,592.7438281903311,1600.4216737759407
763,763,1099.0558740014585,796.3339489493221,1401.777799053595,594.5193322478979,1603.5924157550191
764,764,1101.527711372788,798.3878158954739,1404.667606850102,596.2945522439312,1606.7608705016446
765,765,1103.9982471761496,800.4409836321468,1407.5555107201524,598.0694746028116,1609.9270197494875
766,766,1106.4674655185854,802.4934376675649,1410.441493369606,599.8440857668845,1613.0908452702863
767,767,1108.9353505356996,804.5451635323564,1413.325537539043,601.6183721967942,1616.2523288746052
768,768,1111.4018863922056,806.5961467801119,1416.2076260042993,603.3923203720494,1619.4114524123618
769,769,1113.8670572811827,808.6463729867326,1419.087741575633,605.1659167904324,1622.568197771933
770,770,1116.3308474190471,810.6958277459335,1421.9658670921608,606.9391479638577,1625.7225468742365
771,771,1118.7932410604126,812.7444966824374,1424.8419854383878,608.7120004304539,1628.8744816903713
772,772,1121.2542224798367,814.7923654357845,1427.7160795238888,610.4844607397498,1632.0239842199235
773,773,1123.7137759832215,816.8394196704942,1430.5881322959488,612.2565154620092,1635.1710365044337
774,774,1126.1718859047226,818.8856450732468,1433.4581267361982,614.0281511855964,1638.3156206238486
775,775,1128.6285366095572,820.9310273554328,1436.3260458636814,615.7993545193498,1641.4577186997644
776,776,1131.083712489178,822.9755522488833,1439.1918727294726,617.570112088687,1644.597312889669
777,777,1133.5373979613105,825.0192055058849,1442.055590416736,619.3404105356012,1647.7343853870198
778,778,1135.9895774789566,827.0619729071423,1444.9171820507709,621.1102365259327,1650.8689184319805
779,779,1138.4402355179266,829.1038402507833,1447.7766307850698,622.8795767393543,1654.0008942964987
780,780,1140.8893565872559,831.1447933615683,1450.6339198129435,624.6484178777766,1657.130295296735
781,781,1143.3369252198304,833.1848180825743,1453.4890323570864,626.4167466577371,1660.2571037819237
782,782,1145.782925981173,835.2239002830138,1456.3419516793324,628.1845498175742,1663.381302144772
783,783,1148.2273434654458,837.2620258546705,1459.1926610762212,629.9518141141536,1666.5028728167379
784,784,1150.6701622962798,839.2991807126621,1462.0411438798976,631.7185263235835,1669.6217982689761
785,785,1153.11136712342,841.3353507924603,1464.8873834543797,633.4846732384872,1672.7380610083528
786,786,1155.5509426294868,843.3705220558982,1467.7313632030755,635.2502416735057,1675.851643585468
787,787,1157.9888735234042,845.4046804852939,1470.5730665615147,637.015218459887,1678.9625285869215
788,788,1160.4251445456787,847.4378120882192,1473.412477003138,638.7795904499129,1682.0706986414443
789,789,1162.859740462516,849.469902892227,1476.249578032805,640.5433445120343,1685.1761364129975
790,790,1165.2926460740202,851.5009389521726,1479.0843531958678,642.3064675376075,1688.2788246104328
791,791,1167.723846205545,853.5309063425045,1481.9167860685855,644.068946433811,1691.3787459772789
792,792,1170.1533257149101,855.5597911637038,1484.7468602661165,645.8307681295663,1694.4758833002538
793,793,1172.58106948484,857.5875795355439,1487.5745594341363,647.5919195693465,1697.5702194003338
794,794,1175.0070624365198,859.6142576091762,1490.3998672638636,649.3523877242804,1700.6617371487591
795,795,1177.431289509714,861.6398115494335,1493.2227674699943,651.1121595759132,1703.7504194435146
796,796,1179.8537356804616,863.6642275506028,1496.0432438103203,652.8712221306971,1706.836249230226
797,797,1182.2743859542165,865.6874918302581,1498.861280078175,654.6295624142856,1709.9192094941475
798,798,1184.693225361559,867.7095906255433,1501.6768600975745,656.3871674681998,1712.999283254918
799,799,1187.1102389682173,869.7305102020374,1504.4899677343974,658.1440243579174,1716.0764535785174
800,800,1189.5254118652206,871.750236845004,1507.300586885437,659.9001201648597,1719.1507035655814
801,801,1191.938729178301,873.7687568677775,1510.1087014888244,661.6554419940953,1722.2220163625066
802,802,1194.3501760591537,875.7860566039957,1512.9142955143116,663.4099769672237,1725.2903751510837
803,803,1196.7597376888048,877.8021224105547,1515.717352967055,665.1637122250546,1728.355763152555
804,804,1199.1673992807364,879.8169406704461,1518.5178578910268,666.9166349302526,1731.41816363122
805,805,1201.5731460764453,881.8304977887879,1521.3157943641027,668.6687322636828,1734.4775598892077
806,806,1203.976963347883,883.8427801950119,1524.1111465007539,670.4199914264311,1737.5339352693347
807,807,1206.3788364006593,885.8537743457362,1526.9038984555825,672.1703996424541,1740.5872731588647
808,808,1208.7787505634037,887.8634667152652,1529.6940344115424,673.9199441498396,1743.637556976968
809,809,1211.1766912004891,889.8718438069483,1532.48153859403,675.6686122112543,1746.684770189724
810,810,1213.5726437029691,891.8788921450657,1535.2663952608725,677.4163911064636,1749.7288962994746
811,811,1215.9665934963707,893.8845982818423,1538.0485887108991,679.1632681388232,1752.7699188539182
812,812,1218.358526032218,895.8889487898948,1540.828103274541,680.909230628346,1755.8078214360899
813,813,1220.7484267923617,897.8919302660686,1543.6049233186548,682.6542659152067,1758.8425876695167
814,814,1223.1362812928105,899.8935293348461,1546.379033250775,684.39836136287,1761.874201222751
815,815,1225.522075077167,901.893732642534,1549.1504175118002,686.1415043527787,1764.9026458015555
816,816,1227.905793719252,903.8925268595945,1551.9190605789095,687.8836822864894,1767.9279051520145
817,817,1230.2874228251844,905.8898986825211,1554.6849469678477,689.6248825874121,1770.9499630629566
818,818,1232.6669480274861,907.8858348285594,1557.4480612264128,691.3650926959417,1773.9688033590305
819,819,1235.044354995251,909.8803220448054,1560.2083879456968,693.1043000778417,1776.9844099126603
820,820,1237.4196294222443,911.873347097579,1562.9659117469096,694.8424922144686,1779.99676663002
821,821,1239.7927570376116,913.8648967820168,1565.7206172932065,696.5796566116201,1783.0058574636032
822,822,1242.1637235985565,915.8549579155234,1568.4724892815898,698.3157807935013,1786.0116664036118
823,823,1244.5325148924167,917.8435173396182,1571.221512445215,700.0508523044192,1789.0141774804142
824,824,1246.899116739655,919.8305619226181,1573.967671556692,701.7848587112602,1792.0133747680497
825,825,1249.2635149879998,921.816078554432,1576.7109514215676,703.5177875987202,1795.0092423772794
826,826,1251.6256955201272,923.8000541534077,1579.4513368868468,705.2496265755948,1798.0017644646596
827,827,1253.9856442464677,925.7824756599416,1582.1888128329938,706.9803632689243,1800.990925224011
828,828,1256.3433471087233,927.7633300395921,1584.9233641778544,708.7099853268381,1803.9767088906083
829,829,1258.698790082491,929.7426042854488,1587.6549758795334,710.4384804207539,1806.9590997442283
830,830,1261.05195916899,931.7202854107425,1590.3836329272374,712.1658362385775,1809.9380820994024
831,831,1263.4028404077608,933.6963604601975,1593.1093203553241,713.8920404951554,1812.913640320366
832,832,1265.7514198609033,935.6708164959721,1595.8320232258345,715.6170809193513,1815.8857588024553
833,833,1268.0976836281268,937.6436406110887,1598.5517266451648,717.3409452663967,1818.8544219898567
834,834,1270.441617835698,939.614819919584,1601.268415751812,719.0636213088412,1821.8196143625548
835,835,1272.7832086438632,941.5843415631377,1603.9820757245886,720.7850968426542,1824.7813204450722
836,836,1275.122442245238,943.5521927096524,1606.6926917808237,722.5053596859289,1827.7395248045473
837,837,1277.4593048605398,945.5183605494578,1609.4002491716217,724.2243976754033,1830.694212045676
838,838,1279.7937827435758,947.4828322997371,1612.1047331874145,725.9421986705113,1833.6453668166403
839,839,1282.1258621789502,949.4455952025137,1614.8061291553868,727.6587505515561,1836.5929738063444
840,840,1284.4555294813026,951.406636523948,1617.5044224386572,729.3740412190449,1839.5370177435602
841,841,1286.7827709999049,953.3659435585073,1620.1995984413024,731.0880585975756,1842.4774834022342
842,842,1289.1075731122182,955.3235036231782,1622.8916426012584,732.8007906304849,1845.4143555939515
843,843,1291.4299222315155,957.279304064307,1625.5805403987242,734.512225286168,1848.3476191768632
844,844,1293.7498047958693,959.2333322477499,1628.2662773439888,736.2223505490036,1851.2772590427348
845,845,1296.0672072784232,961.1855755680465,1630.9488389888,737.9311544277953,1854.2032601290512
846,846,1298.382116186541,963.1360214476821,1633.6282109253998,739.6386249551095,1857.1256074179723
847,847,1300.694518056303,965.0846573321992,1636.3043787804068,741.3447501827966,1860.0442859298093
848,848,1303.0043994542036,967.0314706917192,1638.977328216688,743.0495181833961,1862.959280725011
849,849,1305.3117469820047,968.976449025263,1641.6470449387464,744.7529170541019,1865.8705769099074
850,850,1307.6165472702976,970.9195798549927,1644.3135146856025,746.4549349114561,1868.778159629139
851,851,1309.9187869833554,972.8608507306002,1646.9767232361105,748.1555598954301,1871.6820140712807
852,852,1312.218452813241,974.8002492240145,1649.6366564024675,749.8547801645302,1874.5821254619516
853,853,1314.5155314917165,976.7377629400901,1652.293300043343,751.5525839056725,1877.4784790777605
854,854,1316.8100097753306,978.673379503269,1654.9466400473923,753.2489593218946,1880.3710602287665
855,855,1319.1018744541323,980.6070865653674,1657.5966623428972,754.9438946395239,1883.2598542687406
856,856,1321.3911123527694,982.5388718065634,1660.2433528989754,756.6373781090928,1886.1448465964459
857,857,1323.6777103240192,984.4687229296462,1662.8866977183923,758.3293980000643,1889.026022647974
858,858,1325.9616552566042,986.3966276669961,1665.5266828462122,760.0199426072573,1891.9033679059512
859,859,1328.242934067395,988.322573773633,1668.163294361157,761.7090002444585,1894.7768678903317
860,860,1330.5215337098455,990.246549034757,1670.796518384934,763.3965592513648,1897.6465081683261
861,861,1332.797441163765,992.1685412566345,1673.4263410708954,765.0826079852143,1900.5122743423155
862,862,1335.0706434485528,994.08853827839,1676.0527486187157,766.7671348316148,1903.3741520654908
863,863,1337.3411276076497,996.0065279581602,1678.6757272571392,768.4501281918339,1906.2321270234656
864,864,1339.6088807243466,997.9224981872399,1681.2952632614533,770.1315764958354,1909.0861849528578
865,865,1341.8738899095003,999.8364368790678,1683.9113429399329,771.8114681921127,1911.936311626888
866,866,1344.1361423077105,1001.7483319748022,1686.523952640619,773.4897917528633,1914.7824928625578
867,867,1346.3956250934343,1003.6581714398224,1689.1330787470463,775.1665356707477,1917.624714516121
868,868,1348.652325479963,1005.5659432717882,1691.738707688138,776.8416884663384,1920.4629624935878
869,869,1350.906230705738,1007.4716354883928,1694.340825923083,778.5152386768295,1923.2972227346463
870,870,1353.1573280452812,1009.3752361371944,1696.939419953368,780.1871748651364,1926.127481225426
871,871,1355.4056048051466,1011.2767332919307,1699.5344763183625,781.8574856164535,1928.9537239938397
872,872,1357.6510483258596,1013.1761150543284,1702.1259815973908,783.5261595399742,1931.775937111745
873,873,1359.893645977406,1015.0733695500377,1704.7139224047746,785.1931852651254,1934.5941066896867
874,874,1362.1333851669585,1016.9684849355774,1707.2982853983397,786.8585514479901,1937.408218885927
875,875,1364.3702533292947,1018.8614493897571,1709.8790572688322,788.5222467633987,1940.2182598951906
876,876,1366.6042379341159,1020.7522511202562,1712.4562247479755,790.1842599110165,1943.0242159572153
877,877,1368.8353264845073,1022.6408783622086,1715.0297746068059,791.8445796140095,1945.826073355005
878,878,1371.063506514225,1024.5273193758444,1717.5996936526058,793.5031946169241,1948.623818411526
879,879,1373.288765592832,1026.4115624510796,1720.1659687345846,795.1600936899115,1951.4174374957527
880,880,1375.5110913219096,1028.293595904123,1722.728586739696,796.8152656255986,1954.2069170182206
881,881,1377.7304713331778,1030.1734080758,1725.2875345905557,798.468699237548,1956.9922434288076
882,882,1379.9468932941454,1032.0509873366368,1727.842799251654,800.1203833649646,1959.773403223326
883,883,1382.1603449033846,1033.926322082607,1730.3943677241623,801.7703068687551,1962.550382938014
884,884,1384.3708138947852,1035.7994007389957,1732.9422270505747,803.4184586351362,1965.3231691544343
885,885,1386.5782880332088,1037.6702117565096,1735.486364309908,805.0648275720434,1968.091748494374
886,886,1388.7827551171556,1039.5387436136598,1738.0267666206514,806.7094026113291,1970.856107622982
887,887,1390.984202980566,1041.4049848183954,1740.5634211427364,808.3521727102815,1973.6162332508502
888,888,1393.1826194841647,1043.268923900345,1743.0963150679843,809.9931268444652,1976.372112123864
889,889,1395.3779925276915,1045.1305494217922,1745.6254356335908,811.6322540178592,1979.1237310375238
890,890,1397.5703100437977,1046.9898499722333,1748.150770115362,813.269543257857,1981.8710768297383
891,891,1399.7595599939652,1048.8468141647243,1750.6723058232062,814.904983611897,1984.6141363760335
892,892,1401.9457303782879,1050.7014306446645,1753.1900301119113,816.538564155582,1987.3528966009937
893,893,1404.1288092245325,1052.553688079975,1755.70393036909,818.1702739836031,1990.0873444654617
894,894,1406.30878460123,1054.4035751728618,1758.213994029598,819.8001022206165,1992.8174669818434
895,895,1408.4856446032259,1056.2510806468827,1760.720208559569,821.4280380093207,1995.543251197131
896,896,1410.6593773621855,1058.0961932563541,1763.222561468017,823.0540705191331,1998.264684205238
897,897,1412.829971041622,1059.938901781941,1765.721040301303,824.6781889421536,2000.9817531410904
898,898,1414.9974138413302,1061.779195034601,1768.2156326480595,826.3003824967814,2003.694445185879
899,899,1417.1616939882865,1063.6170618474516,1770.7063261291214,827.9206404202284,2006.4027475563446
900,900,1419.3227997535735,1065.4524910909854,1773.1931084161615,829.5389519825933,2009.1066475245536
901,901,1421.480719431726,1067.2854716545207,1775.675967208931,831.1553064697173,2011.8061323937345
902,902,1423.6354413561162,1069.1159924600481,1778.1548902521843,832.7696931960028,2014.5011895162297
903,903,1425.7869538908267,1070.9440424548986,1780.6298653267547,834.3821014976131,2017.1918062840402
904,904,1427.9352454347452,1072.7696106154692,1783.1008802540211,835.9925207359518,2019.8779701335386
905,905,1430.080304423659,1074.5926859491096,1785.5679228982085,837.6009402994101,2022.5596685479081
906,906,1432.2221193253215,1076.4132574897155,1788.0309811609275,839.2073495993114,2025.2368890513317
907,907,1434.3606786366477,1078.2313142952062,1790.4900429780891,840.8117380675787,2027.9096192057166
908,908,1436.4959708942774,1080.0468454570369,1792.945096331518,842.4140951655432,2030.5778466230117
909,909,1438.6279846646205,1081.8598400912028,1795.3961292380382,844.0144103755908,2033.2415589536502
910,910,1440.7567085494386,1083.670287343352,1797.8431297555253,845.6126732059608,2035.9007438929164
911,911,1442.882131187215,1085.4781763900012,1800.2860859844288,847.2088731918585,2038.5553891825716
912,912,1445.0042412454195,1087.2834964316094,1802.7249860592296,848.8029998890692,2041.2054826017697
913,913,1447.1230274317454,1089.0862367026618,1805.159818160829,850.3950428832729,2043.851011980218
914,914,1449.2384784798728,1090.8863864588814,1807.5905705008643,851.9849917782204,2046.4919651815253
915,915,1451.3505831628634,1092.6839349892734,1810.0172313364533,853.5728362068802,2049.1283301188464
916,916,1453.4593302873648,1094.4788716109774,1812.439788963752,855.1585658267194,2051.76009474801
917,917,1455.5647086933204,1096.2711856689766,1814.8582317176642,856.7421703194138,2054.387247067227
918,918,1457.6667072548867,1098.0608665369696,1817.2725479728037,858.3236393916916,2057.009775118082
919,919,1459.7653148794784,1099.8479036165056,1819.6827261424512,859.9029627745239,2059.627666984433
920,920,1461.8605205125725,1101.6322863412788,1822.0887546838662,861.4801302270828,2062.240910798062
921,921,1463.952313124635,1103.414004165451,1824.4906220838193,863.0551315259951,2064.8494947232753
922,922,1466.0406817345222,1105.1930465846324,1826.888316884412,864.6279564847057,2067.4534069843385
923,923,1468.1256153821253,1106.9694031113872,1829.2818276528633,866.1985949308954,2070.052635833355
924,924,1470.2071031492328,1108.7430632939431,1831.6711430045225,867.7670367237498,2072.647169574716
925,925,1472.2851341505664,1110.5140167081513,1834.0562515929814,869.3332717465412,2075.2369965545913
926,926,1474.359697533238,1112.2822529570094,1836.4371421094665,870.8972899061906,2077.8221051602854
927,927,1476.4307824786158,1114.0477616723679,1838.8138032848638,872.4590811348693,2080.4024838223622
928,928,1478.4983782076624,1115.8105325197303,1841.1862238955946,874.0186353944424,2082.9781210208826
929,929,1480.5624739681416,1117.5705551867568,1843.5543927495264,875.5759426658337,2085.5490052704495
930,930,1482.6230590490638,1119.327819396316,1845.9182987018116,877.1309929611506,2088.115125136977
931,931,1484.6801227720664,1121.0823148986556,1848.2779306454772,878.6837763163817,2090.676469227751
932,932,1486.7336544906468,1122.8340314708057,1850.633277510488,880.2342827909117,2093.2330261903817
933,933,1488.78364359463,1124.5829589205725,1852.9843282686872,881.7825024712009,2095.7847847180587
934,934,1490.8300795086527,1126.3290870851788,1855.3310719321266,883.3284254695296,2098.331733547776
935,935,1492.8729516937178,1128.0724058326978,1857.6734975547379,884.8720419253513,2100.8738614620843
936,936,1494.9122496411899,1129.812905056684,1860.0115942256957,886.4133420003468,2103.411157282033
937,937,1496.9479628833328,1131.5505746856093,1862.3453510810564,887.952315887127,2105.9436098795386
938,938,1498.9800809812432,1133.28540467208,1864.6747572904064,889.4889537993045,2108.471208163182
939,939,1501.0085935322447,1135.0173849994476,1866.9998020650419,891.023245977583,2110.9939410869065
940,940,1503.033490172293,1136.7465056840028,1869.3204746605834,892.5551826918093,2113.511797652777
941,941,1505.054760566561,1138.472756766543,1871.6367643665792,894.0847542331974,2116.0247668999245
942,942,1507.0723944211857,1140.1961283229402,1873.948660519431,895.6119509241097,2118.5328379182615
943,943,1509.0863814707764,1141.9166104529208,1876.2561524886319,897.1367631076837,2121.035999833869
944,944,1511.0967114881892,1143.6341932888408,1878.5592296875375,898.6591811559417,2123.5342418204364
945,945,1513.103374285334,1145.3488669964631,1880.8578815742048,900.1791954705491,2126.027553100119
946,946,1515.10635969846,1147.0606217617028,1883.1520976352172,901.6967964705312,2128.5159229263886
947,947,1517.1056576113644,1148.769447811549,1885.4418674111798,903.2119746116724,2130.9993406110566
948,948,1519.101257931512,1150.475335392597,1887.7271804704271,904.7247203666534,2133.4777954963706
949,949,1521.093150611807,1152.1782747905918,1890.0080264330222,906.2350242431152,2135.9512769804987
950,950,1523.0813256320541,1153.8782563138416,1892.2843949502667,907.7428767683666,2138.419774495742
951,951,1525.065773009426,1155.5752703025805,1894.5562757162716,909.2482684980166,2140.8832775208357
952,952,1527.0464827997098,1157.2693071301555,1896.823658469264,910.7511900171193,2143.3417755823
953,953,1529.0234450904413,1158.9603571968355,1899.0865329840472,912.2516319344314,2145.7952582464513
954,954,1530.9966500066957,1160.6484109350145,1901.344889078377,913.749584887227,2148.2437151261647
955,955,1532.9660877056626,1162.3334588044227,1903.5987166069026,915.2450395369294,2150.6871358743956
956,956,1534.9317483806124,1164.015491295605,1905.8480054656197,916.7379865722667,2153.1255101889583
957,957,1536.89362226427,1165.6944989330457,1908.0927455954945,918.2284167122293,2155.558827816311
958,958,1538.851699618497,1167.3704722658467,1910.3329269711471,919.7163206974132,2157.9870785395806
959,959,1540.8059707477846,1169.0434018799347,1912.5685396156346,921.2016893013682,2160.410252194201
960,960,1542.756425984381,1170.7132783846812,1914.7995735840807,922.6845133182148,2162.8283386505473
961,961,1544.703055700491,1172.3800924238453,1917.0260189771366,924.1647835727481,2165.241327828234
962,962,1546.6458503024755,1174.0438346704086,1919.2478659345425,925.6424909156971,2167.649209689254
963,963,1548.5848002317748,1175.7044958273996,1921.46510463615,927.1176262244825,2170.051974239067
964,964,1550.5198959667803,1177.3620666296251,1923.6777253039354,928.5901804048551,2172.4496115287056
965,965,1552.4511280211295,1179.0165378421411,1925.885718200118,930.0601443894822,2174.842111652777
966,966,1554.3784869421727,1180.6679002588492,1928.0890736254962,931.5275091366336,2177.229464747712
967,967,1556.3019633155131,1182.3161447066425,1930.2877819243838,932.9922656340619,2179.6116609969645
968,968,1558.2215477606073,1183.961262041408,1932.4818334798067,934.4544048952749,2181.98869062594
969,969,1560.1372309344506,1185.603243151407,1934.6712187174942,935.9139179627111,2184.3605439061903
970,970,1562.0490035250984,1187.2420789514413,1936.8559280987556,937.3707959023363,2186.7272111478605
971,971,1563.9568562639647,1188.8777603939293,1939.0359521340001,938.8250298139058,2189.088682714024
972,972,1565.860779907723,1190.5102784526407,1941.2112813628055,940.2766108159192,2191.444948999527
973,973,1567.7607652597237,1192.1396241419714,1943.381906377476,941.7255300634698,2193.7960004559777
974,974,1569.65680314946,1193.765788498492,1945.5478178004282,943.1717787311798,2196.1418275677406
975,975,1571.5488844545923,1195.38876260078,1947.7090063084047,944.6153480315718,2198.4824208776126
976,976,1573.4370000715583,1197.0085375429844,1949.865462600132,946.0562291906017,2200.817770952515
977,977,1575.3211409486667,1198.6251044646147,1952.0171774327187,947.4944134752465,2203.147868422087
978,978,1577.201298063371,1200.2384545301015,1954.1641415966405,948.9298921745886,2205.4727039521536
979,979,1579.0774624250098,1201.8485789312813,1956.3063459187383,950.362656602129,2207.7922682478907
980,980,1580.9496250848779,1203.4554688964733,1958.4437812732824,951.7926981042037,2210.106552065552
981,981,1582.81777713084,1205.0591156856754,1960.5764385760049,953.2200080555656,2212.4155462061144
982,982,1584.6819096776526,1206.6595105817964,1962.7043087735087,954.6445778512256,2214.7192415040795
983,983,1586.5420138902834,1208.2566449117535,1964.8273828688134,956.0663989260668,2217.0176288545
984,984,1588.3980809569564,1209.8505100221205,1966.9456518917923,957.4854627322297,2219.310699181683
985,985,1590.2501021087694,1211.441097296902,1969.0591069206369,958.9017607556568,2221.598443461882
986,986,1592.098068611347,1213.0283981499629,1971.167739072731,960.3152845090403,2223.8808527136534
987,987,1593.941971766216,1214.6124040262798,1973.2715395061523,961.7260255329887,2226.1579179994433
988,988,1595.7818029098642,1216.1931064011674,1975.370499418561,963.1339753953695,2228.429630424359
989,989,1597.6175534170932,1217.770496783267,1977.4646100509194,964.5391256940495,2230.6959811401366
990,990,1599.4492146952457,1219.3445667093454,1979.553862681146,965.9414680520783,2232.956961338413
991,991,1601.2767781953933,1220.9153077544554,1981.6382486363311,967.3409941271634,2235.212562263623
992,992,1603.1002353938113,1222.4827115151743,1983.7177592724483,968.7376955960829,2237.4627751915395
993,993,1604.9195778148983,1224.0467696303363,1985.7923859994603,970.1315641739617,2239.707591455835
994,994,1606.7347970097733,1225.6074737617375,1987.862120257809,971.5225915963804,2241.947002423166
995,995,1608.5458845707192,1227.1648156071396,1989.9269535342987,972.9107696314201,2244.1809995100184
996,996,1610.352832124825,1228.7187868945975,1991.9868773550525,974.2960900744458,2246.4095741752044
997,997,1612.1556313362692,1230.269379384505,1994.0418832880332,975.6785447499958,2248.6327179225427
998,998,1613.954273904148,1231.8165848676606,1996.0919629406355,977.0581255100024,2250.850422298294
999,999,1615.7487515677888,1233.3603951700857,1998.1371079654919,978.4348242382837,2253.062678897294
1000,1000,1617.5390560934047,1234.9008021409636,2000.1773100458458,979.8086328393363,2255.269479347473
1001,1001,1619.32517929815,1236.4377976744004,2002.2125609218997,981.1795432585672,2257.470815337733
1002,1002,1621.107113021747,1237.9713736837998,2004.242852359694,982.5475474585019,2259.666678584992
1003,1003,1622.88484914744,1239.501522120806,2006.2681761740741,983.9126374363832,2261.857060858497
1004,1004,1624.6583795951367,1241.0282349691445,2008.288524221129,985.2748052184829,2264.0419539717905
1005,1005,1626.4276963195475,1242.5515042429174,2010.3038883961776,986.6340428584975,2266.2213497805974
1006,1006,1628.1927913132602,1244.071321989418,2012.3142606371023,987.99034244019,2268.3952401863303
1007,1007,1629.9536566026782,1245.587680285489,2014.3196329198674,989.3436960740294,2270.563617131327
1008,1008,1631.710284252167,1247.1005712412352,2016.3199972630987,990.6940959006139,2272.72647260372
1009,1009,1633.4626663625513,1248.6099869987509,2018.3153457263518,992.0415340895504,2274.883798635552
1010,1010,1635.210795071548,1250.1159197324307,2020.3056704106655,993.3860028396857,2277.0355873034105
1011,1011,1636.9546625548728,1251.6183616500791,2022.2909634596665,994.7274943802165,2279.181830729529
1012,1012,1638.6942610242188,1253.117304991062,2024.2712170573757,996.0660009689575,2281.32252107948
1013,1013,1640.4295827248172,1254.6127420241046,2026.2464234255299,997.4015148902963,2283.457650559338
1014,1014,1642.160619942906,1256.1046650540532,2028.2165748317586,998.7340284614845,2285.5872114243275
1015,1015,1643.887364997368,1257.5930664143357,2030.1816635804003,1000.0635340256478,2287.7111959690883
1016,1016,1645.6098102465521,1259.0779384731452,2032.141682019959,1001.3900239575407,2289.8295965355637
1017,1017,1647.3279480852063,1260.5592736306996,2034.096622539713,1002.7134906610283,2291.942405509384
1018,1018,1649.0417709438345,1262.0370643186584,2036.0464775690107,1004.0339265685409,2294.049615319128
1019,1019,1650.751271291635,1263.511303002796,2037.991239580474,1005.3513241435697,2296.1512184397
1020,1020,1652.4564416292817,1264.9819821764863,2039.930901082077,1006.6656758746226,2298.247207383941
1021,1021,1654.1572745057645,1266.4490943759088,2041.8654546356202,1007.9769742893384,2300.3375747221908
1022,1022,1655.8537624911007,1267.9126321554759,2043.7948928267256,1009.285211931726,2302.422313050475
1023,1023,1657.5458982046684,1269.3725881133682,2045.7192082959687,1010.5903813858346,2304.5014150235024
1024,1024,1659.2336742983887,1270.8289548764283,2047.638393720349,1011.8924752617883,2306.574873334989
1025,1025,1660.91708346054,1272.2817251035522,2049.552441817528,1013.1914861988937,2308.642680722186
1026,1026,1662.5961184143794,1273.730891484509,2051.46134534425,1014.4874068645954,2310.7048299641633
1027,1027,1664.2707719228274,1275.1764467441683,2053.3650971014868,1015.7802299583955,2312.7613138872593
1028,1028,1665.941036787281,1276.618383641423,2055.263689933139,1017.069948210851,2314.812125363711
1029,1029,1667.6069058430521,1278.0566949651275,2057.157116720977,1018.3565543798445,2316.8572573062597
1030,1030,1669.2683719641645,1279.4913735383852,2059.045370389944,1019.6400412545325,2318.8967026737964
1031,1031,1670.92542805731,1280.9224122131932,2060.928443901427,1020.9204016504488,2320.9304544641714
1032,1032,1672.5780670719962,1282.3498038795249,2062.8063302644673,1022.1976284178775,2322.9585057261147
1033,1033,1674.2262819923526,1283.7735414579774,2064.6790225267277,1023.4717144350607,2324.9808495496445
1034,1034,1675.8700658404218,1285.1936179027684,2066.546513778075,1024.7426526109998,2326.997479069844
1035,1035,1677.509411672093,1286.6100261981105,2068.4087971460754,1026.0104358821222,2329.0083874620636
1036,1036,1679.1443125817248,1288.0227593623556,2070.2658658010937,1027.2750572161096,2331.0135679473397
1037,1037,1680.774761704801,1289.4318104503939,2072.117712959208,1028.5365096141225,2333.0130137954793
1038,1038,1682.4007522070783,1290.8371725438892,2073.9643318702674,1029.7947861017628,2335.006718312394
1039,1039,1684.0222772949223,1292.2388387606334,2075.8057158292113,1031.049879737774,2336.9946748520706
1040,1040,1685.6393302140405,1293.6368022534432,2077.6418581746375,1032.301783613045,2338.976876815036
1041,1041,1687.2519042425752,1295.0310562038756,2079.4727522812746,1033.5504908447426,2340.9533176404075
1042,1042,1688.859992696201,1296.4215938268767,2081.2983915655254,1034.7959945806604,2342.9239908117415
1043,1043,1690.4635889332756,1297.8084083754468,2083.118769491104,1036.0382880035609,2344.8888898629903
1044,1044,1692.0626863409054,1299.191493128071,2084.9338795537396,1037.2773643195148,2346.8480083622962
1045,1045,1693.6572783545869,1300.5708414064716,2086.743715302702,1038.5132167743948,2348.801339934779
1046,1046,1695.2473584354157,1301.9464465550348,2088.548270315797,1039.7458386347807,2350.7488782360506
1047,1047,1696.8329200853286,1303.3183019545934,2090.347538216064,1040.9752232007697,2352.6906169698877
1048,1048,1698.4139568452754,1304.6864010208053,2092.1415126697457,1042.2013638044918,2354.626549886059
1049,1049,1699.9904622944441,1306.0507372034062,2093.930187385482,1043.4242538093808,2356.5566707795074
1050,1050,1701.5624300443278,1307.4113039809317,2095.713556107724,1044.6438866053343,2358.4809734833216
1051,1051,1703.1298537500293,1308.7680948709503,2097.491612629108,1045.860255618231,2360.3994518818276
1052,1052,1704.6927270971755,1310.1211034182074,2099.2643507761436,1047.0733542988955,2362.3120998954555
1053,1053,1706.2510438134425,1311.4703232050763,2101.0317644218085,1048.283176132832,2364.218911494053
1054,1054,1707.8047976614016,1312.8157478450714,2102.7938474777316,1049.4897146341848,2366.1198806886187
1055,1055,1709.353982442226,1314.1573709862578,2104.550593898194,1050.6929633489453,2368.0150015355066
1056,1056,1710.898591993024,1315.4951863088604,2106.3019976771875,1051.8929158527512,2369.9042681332967
1057,1057,1712.4386201893494,1316.8291875275177,2108.048052851181,1053.0895657529632,2371.7876746257357
1058,1058,1713.9740609454957,1318.1593683915592,2109.7887534994325,1054.2829066889346,2373.665215202057
1059,1059,1715.5049082069672,1319.4857226782415,2111.524093735693,1055.472932325758,2375.5368840881765
1060,1060,1717.0311559606414,1320.8082442019104,2113.2540677193724,1056.6596363627564,2377.4026755585264
1061,1061,1718.5527982329074,1322.126926812371,2114.978669653444,1057.8430125320133,2379.2625839338016
1062,1062,1720.0698290834364,1323.4417643892325,2116.6978937776403,1059.0230545930967,2381.116603573776
1063,1063,1721.5822426128452,1324.752750848886,2118.4117343768044,1060.1997563395803,2382.96472888611
1064,1064,1723.0900329548222,1326.059880137395,2120.1201857722494,1061.3731115924436,2384.8069543172005
1065,1065,1724.5931942830514,1327.3631462367441,2121.8232423293584,1062.5431142058726,2386.64327436023
1066,1066,1726.0917208095734,1328.662543163379,2123.5208984557676,1063.709758065916,2388.473683553231
1067,1067,1727.5856067808995,1329.9580649646919,2125.213148597107,1064.87303708722,2390.298176474579
1068,1068,1729.074846482317,1331.249705722977,2126.899987241657,1066.0329452167502,2392.116747747884
1069,1069,1730.5594342366305,1332.5374595542867,2128.5814089189744,1067.1894764327242,2393.929392040537
1070,1070,1732.0393644016485,1333.8213206061369,2130.25740819716,1068.3426247424625,2395.736104060835
1071,1071,1733.5146313760824,1335.1012830628888,2131.927979689276,1069.4923841874263,2397.536878564739
1072,1072,1734.985229596704,1336.3773411431753,2133.5931180502325,1070.6387488408227,2399.331710352585
1073,1073,1736.4511535305817,1337.6494890929139,2135.2528179682495,1071.7817128011354,2401.120594260028
1074,1074,1737.9123976906808,1338.9177211994197,2136.907074181942,1072.9212702052455,2402.903525176116
1075,1075,1739.3689566198925,1340.1820317769657,2138.5558814628193,1074.0574152150145,2404.6804980247707
1076,1076,1740.820824907484,1341.4424151816602,2140.1992346333077,1075.190142031111,2406.451507783857
1077,1077,1742.2679971708826,1342.698865795029,2141.8371285467365,1076.319444877793,2408.216549463972
1078,1078,1743.7104680674522,1343.9513780346408,2143.469558100264,1077.4453180127664,2409.9756181221383
1079,1079,1745.148232296316,1345.1999463558118,2145.0965182368204,1078.5677557288088,2411.728708863823
1080,1080,1746.5812845915234,1346.4445652453792,2146.7180039376676,1079.6867523479498,2413.4758168350972
1081,1081,1748.0096197186376,1347.68522921865,2148.3340102186253,1080.8023022186583,2415.216937218617
1082,1082,1749.4332324892493,1348.9219328325937,2149.944532145905,1081.9143997281567,2416.952065250342
1083,1083,1750.852117750479,1350.1546706762938,2151.5495648246642,1083.0230392935036,2418.6811962074544
1084,1084,1752.266270381819,1351.383437368127,2153.149103395511,1084.1282153589991,2420.4043254046387
1085,1085,1753.6756853040597,1352.6082275638469,2154.7431430442725,1085.229922403705,2422.1214482044143
1086,1086,1755.0803574766433,1353.8290359542286,2156.3316789990577,1086.3281549392855,2423.832560014001
1087,1087,1756.480281893454,1355.0458572612465,2157.9147065256616,1087.4229075064413,2425.5376562804668
1088,1088,1757.8754535872959,1356.25868624213,2159.492220932462,1088.5141746786858,2427.236732495906
1089,1089,1759.26586762567,1357.467517685579,2161.064217565761,1089.6019510588517,2428.929784192488
1090,1090,1760.6515191198343,1358.6723464199868,2162.630691819682,1090.6862312867552,2430.6168069529135
1091,1091,1762.0324032106282,1359.873167300591,2164.1916391206655,1091.7670100272326,2432.297796394024
1092,1092,1763.4085150808507,1361.069975220681,2165.7470549410205,1092.8442819805682,2433.9727481811333
1093,1093,1764.7798499503294,1362.262765107212,2167.296934793447,1093.9180418784672,2435.6416580221917
1094,1094,1766.1464030749867,1363.4515319199118,2168.8412742300616,1094.988284483195,2437.3045216667783
1095,1095,1767.5081697508365,1364.6362706549219,2170.380068846751,1096.0550045909788,2438.961334910694
1096,1096,1768.86514530495,1365.8169763366575,2171.9133142732426,1097.1181970244625,2440.6120935854374
1097,1097,1770.2173251095683,1366.9936440305682,2173.4410061885683,1098.1778566445682,2442.2567935745683
1098,1098,1771.5647045713229,1368.1662688334234,2174.9631403092226,1099.2339783414902,2443.8954308011553
1099,1099,1772.9072791317928,1369.33484587377,2176.4797123898156,1100.2865570350882,2445.5280012284975
1100,1100,1774.2450442733614,1370.4993703173247,2177.9907182293978,1101.3355876799671,2447.1545008667554
1101,1101,1775.5779955125345,1371.6598373609004,2179.4961536641686,1102.3810652598108,2448.774925765258
1102,1102,1776.9061284060222,1372.8162422378996,2180.9960145741447,1103.4229847924846,2450.38927201956
1103,1103,1778.229438547808,1373.968580215711,2182.490296879905,1104.461341327646,2451.99753576797
1104,1104,1779.5479215640014,1375.1168465910391,2183.9789965369637,1105.4961299423976,2453.599713185605
1105,1105,1780.861573125819,1376.2610367017064,2185.4621095499315,1106.527345752298,2455.19580049934
1106,1106,1782.1703889363125,1377.401145914612,2186.9396319580133,1107.5549839001449,2456.78579397248
1107,1107,1783.474364739552,1378.537169634042,2188.4115598450617,1108.5790395637018,2458.369689915402
1108,1108,1784.773496315372,1379.6691032969893,2189.877889333755,1109.599507951401,2459.9474846793432
1109,1109,1786.0677794792575,1380.79694237301,2191.338616585505,1110.6163843021786,2461.5191746563364
1110,1110,1787.3572100823658,1381.9206823642835,2192.793737800448,1111.629663885562,2463.0847562791696
1111,1111,1788.641784022168,1383.0403188152302,2194.243249229106,1112.6393420106049,2464.644226033731
1112,1112,1789.92149722378,1384.1558472956308,2195.6871471519294,1113.6454140101982,2466.197580437362
1113,1113,1791.196345656682,1385.2672634158023,2197.125427897562,1114.6478752552157,2467.7448160581484
1114,1114,1792.4663253202366,1386.3745628134975,2198.5580878269757,1115.6467211423383,2469.285929498135
1115,1115,1793.7314322591965,1387.47774116792,2199.9851233504733,1116.641947107069,2470.820917411324
1116,1116,1794.9916625474834,1388.5767941850715,2201.406530909895,1117.6335486101304,2472.349776484836
1117,1117,1796.247012302374,1389.671717610582,2202.8223069941664,1118.621521149387,2473.872503455361
1118,1118,1797.4974776758622,1390.762507221957,2204.2324481297674,1119.6058602526873,2475.389095099037
1119,1119,1798.7430548607308,1391.8491588340603,2205.6369508874013,1120.5865614829465,2476.8995482385153
1120,1120,1799.9837400780352,1392.9316682877736,2207.035811868297,1121.563620427599,2478.4038597284716
1121,1121,1801.2195295979234,1394.0100314688864,2208.42902772696,1122.5370327161952,2479.902026479652
1122,1122,1802.4504197188792,1395.0842442892956,2209.8165951484625,1123.5067940029066,2481.3940454348517
1123,1123,1803.6764067783022,1396.1543026965921,2211.198510860012,1124.4728999754523,2482.8799135811523
1124,1124,1804.8974871556138,1397.2202026769078,2212.57477163432,1125.4353463577704,2484.359627953457
1125,1125,1806.1136572627388,1398.2819402463047,2213.945374279173,1126.3941289020154,2485.833185623462
1126,1126,1807.324913548156,1399.3395114544383,2215.310315641874,1127.3492433919596,2487.3005837043524
1127,1127,1808.5312524995852,1400.3929123870282,2216.669592612142,1128.3006856453237,2488.7618193538465
1128,1128,1809.7326706431206,1401.4421391650399,2218.0232021212014,1129.2484515129859,2490.2168897732554
1129,1129,1810.9291645362582,1402.4871879384339,2219.371141134083,1130.1925368732177,2491.6657921992987
1130,1130,1812.1207307854384,1403.5280549020172,2220.7134066688595,1131.132937646403,2493.108523924474
1131,1131,1813.3073660220793,1404.5647362738014,2222.0499957703573,1132.0696497749495,2494.545082269209
1132,1132,1814.4890669199242,1405.597228310688,2223.3809055291604,1133.0026692378638,2495.9754646019846
1133,1133,1815.665830186031,1406.6255273003417,2224.70613307172,1133.9319920432154,2497.3996683288465
1134,1134,1816.83765257294,1407.6496295721722,2226.0256755737078,1134.857614238327,2498.817690907553
1135,1135,1818.0045308635358,1408.669531483688,2227.3395302433837,1135.7795318971225,2500.229529829949
1136,1136,1819.1664618783457,1409.6852294270982,2228.647694329593,1136.6977411262667,2501.6351826304244
1137,1137,1820.3234424746558,1410.696719828553,2229.950165120759,1137.6122380644842,2503.0346468848275
1138,1138,1821.4754695464433,1411.7039991480724,2231.246939944814,1138.5230188824917,2504.427920210395
1139,1139,1822.62254003031,1412.7070638848738,2232.5380161757457,1139.4300797879164,2505.8150002727034
1140,1140,1823.7646508960793,1413.7059105689384,2233.82339122322,1140.3334170175112,2507.1958847746473
1141,1141,1824.9017991473047,1414.7005357614723,2235.103062533137,1141.233026837584,2508.5705714570254
1142,1142,1826.0339818285436,1415.690936061535,2236.377027595552,1142.1289055501957,2509.9390581068915
1143,1143,1827.1611960177345,1416.677108099072,2237.645283936397,1143.0210494866305,2511.3013425488384
1144,1144,1828.2834388390406,1417.6590485465713,2238.90782913151,1143.9094550182585,2512.6574226598227
1145,1145,1829.4007074407905,1418.6367540991369,2240.164660782444,1144.7941185380346,2514.0072963435464
1146,1146,1830.5129990156586,1419.6102214927637,2241.4157765385535,1145.6750364775007,2515.3509615538164
1147,1147,1831.6203107910883,1420.5794474957108,2242.661174086466,1146.5522052987924,2516.688416283384
1148,1148,1832.7226400321836,1421.5444289110324,2243.9008511533348,1147.4256214969319,2518.0196585674353
1149,1149,1833.8199840421585,1422.5051625770566,2245.1348055072604,1148.2952816003217,2519.3446864839952
1150,1150,1834.9123401601933,1423.4616453654714,2246.3630349549153,1149.16118216899,2520.663498151396
1151,1151,1835.9997057565367,1424.4138741768807,2247.585537336193,1150.0233197904436,2521.97609172263
1152,1152,1837.082078248269,1425.3618459551067,2248.8023105414313,1150.8816910929984,2523.2824654035394
1153,1153,1838.1594550829868,1426.3055576723693,2250.0133524936045,1151.7362927319577,2524.582617434016
1154,1154,1839.2318337478991,1427.245006337575,2251.2186611582233,1152.5871213973587,2525.8765460984396
1155,1155,1840.299211760893,1428.1801889882636,2252.4182345335225,1153.4341738065104,2527.1642497152757
1156,1156,1841.3615866887662,1429.1111027070938,2253.6120706704387,1154.2774467193121,2528.4457266582203
1157,1157,1842.4189561196781,1430.037744596913,2254.8001676424433,1155.1169369150693,2529.720975324287
1158,1158,1843.4713176901746,1430.960111805212,2255.9825235751373,1155.9526412152368,2530.9899941651124
1159,1159,1844.5186690699902,1431.8782015104334,2257.159136629547,1156.784556470729,2532.2527816692514
1160,1160,1845.5610079623762,1432.792010922234,2258.330005002518,1157.6126795621394,2533.509336362613
1161,1161,1846.5983321120596,1433.7015372887165,2259.4951269354024,1158.4370074064877,2534.7596568176314
1162,1162,1847.6306392989704,1434.6067778907661,2260.6545007071745,1159.2575369519634,2536.0037416459772
1163,1163,1848.657927333211,1435.5077300374749,2261.8081246289476,1160.0742651736507,2537.2415894927717
1164,1164,1849.6801940719968,1436.4043910815485,2262.955997062445,1160.8871890879163,2538.473199056077
1165,1165,1850.6974374066938,1437.2967584075095,2264.098116405878,1161.6963057413868,2539.6985690720007
1166,1166,1851.7096552580206,1438.1848294274032,2265.234481088638,1162.501612206992,2540.9176983090492
1167,1167,1852.7168455856556,1439.0686015895235,2266.3650895817877,1163.303105592102,2542.1305855792093
1168,1168,1853.7190063955397,1439.9480723850143,2267.489940406065,1164.1007830446638,2543.3372297464157
1169,1169,1854.716135712551,1440.8232393231056,2268.6090321019965,1164.8946417301418,2544.5376296949603
1170,1170,1855.7082316173482,1441.6940999645094,2269.722363270187,1165.684678862617,2545.7317843720793
1171,1171,1856.695292207253,1442.5606518860463,2270.8299325284597,1166.4708916719082,2546.919692742598
1172,1172,1857.677315635229,1443.4228927159065,2271.9317385545514,1167.253277436358,2548.1013538341
1173,1173,1858.6543000764527,1444.2808201034204,2273.027780049485,1168.0318334547324,2549.276766698173
1174,1174,1859.6262437472187,1445.1344317361022,2274.1180557583352,1168.8065570620247,2550.4459304324128
1175,1175,1860.5931449034908,1445.983725338482,2275.2025644685,1169.577445628476,2551.608844178506
1176,1176,1861.5550018296103,1446.8286986618,2276.2813049974206,1170.3444965499264,2552.765507109294
1177,1177,1862.5118128567592,1447.6693495007216,2277.354276212797,1171.1077072633634,2553.915918450155
1178,1178,1863.46357633946,1448.5056756721558,2278.4214770067642,1171.8670752272863,2555.0600774516333
1179,1179,1864.4102906809796,1449.337675038159,2279.4829063238003,1172.622597942945,2556.1979834190142
1180,1180,1865.3519543091807,1450.165345484193,2280.5385631341683,1173.3742729342011,2557.32963568416
1181,1181,1866.288565702253,1450.9886849423099,2281.588446462196,1174.1220977690145,2558.4550336354914
1182,1182,1867.2201233580943,1451.8076913635336,2282.632555352655,1174.8660700338269,2559.5741766823617
1183,1183,1868.1466258251946,1452.6223627457935,2283.670888904596,1175.6061873595258,2560.6870642908634
1184,1184,1869.0680716753516,1453.4326971092441,2284.703446241459,1176.3424473985058,2561.7936959521976
1185,1185,1869.9844595285308,1454.2386925187557,2285.730226538306,1177.074847845572,2562.8940712114895
1186,1186,1870.8957880295534,1455.040347062833,2286.7512289962738,1177.8033864183528,2563.988189640754
1187,1187,1871.8020558672367,1455.837658870958,2287.7664528635155,1178.5280608734388,2565.0760508610347
1188,1188,1872.7032617649704,1456.6306261050768,2288.775897424864,1179.2488689984807,2566.15765453146
1189,1189,1873.5994044725558,1457.4192469521931,2289.7795619929184,1179.9658086052846,2567.233000339827
1190,1190,1874.49048279295,1458.2035196486027,2290.777445937297,1180.6788775523714,2568.3020880335284
1191,1191,1875.3764955538434,1458.9834424541953,2291.7695486534913,1181.3880737210966,2569.36491738659
1192,1192,1876.2574416208838,1459.7590136643491,2292.7558695774187,1182.0933950266594,2570.421488215108
1193,1193,1877.133319888566,1460.5302316018247,2293.736408175307,1182.7948394106638,2571.471800366468
1194,1194,1878.004129303004,1461.2970946372936,2294.7111639687146,1183.4924048601533,2572.5158537458547
1195,1195,1878.869868825277,1462.0596011561734,2295.680136494381,1184.1860893767707,2573.5536482737834
1196,1196,1879.7305374744917,1462.8177495976174,2296.643325351366,1184.8758910130346,2574.585183935949
1197,1197,1880.5861342907472,1463.5715384210496,2297.600730160445,1185.5618078412513,2575.610460740243
1198,1198,1881.4366583533674,1464.3209661226329,2298.552350584102,1186.2438379688099,2576.6294787379247
1199,1199,1882.2821087778327,1465.0660312325344,2299.498186323131,1186.921979535669,2577.6422380199965
1200,1200,1883.1224847105777,1465.8067323101604,2300.438237110995,1187.596230709882,2578.6487387112734
1201,1201,1883.9577853446958,1466.5430679584194,2301.3725027309724,1188.2665897009017,2579.6489809884897
1202,1202,1884.7880098958387,1467.2750368019276,2302.3009829897496,1188.9330547393204,2580.642965052357
1203,1203,1885.6131576217626,1468.002637504658,2303.223677738867,1189.5956240932549,2581.6306911502706
1204,1204,1886.4332278159827,1468.7258687643334,2304.140586867632,1190.2542960632336,2582.612159568732
1205,1205,1887.2482198095267,1469.4447293138646,2305.051710305189,1190.909068983423,2583.5873706356306
1206,1206,1888.058132960576,1470.1592179120462,2305.9570480091056,1191.5599412130264,2584.5563247081254
1207,1207,1888.8629666703632,1470.8693333579795,2306.856599982747,1192.2069111497235,2585.519022191003
1208,1208,1889.6627203677433,1471.5750744770862,2307.7503662584004,1192.8499772166483,2586.4754635188383
1209,1209,1890.4573935268338,1472.27644013709,2308.6383469165776,1193.4891378772609,2587.4256491764068
1210,1210,1891.2469856541138,1472.9734292363294,2309.520542071898,1194.1243916244732,2588.3695796837546
1211,1211,1892.031496279182,1473.6660406954052,2310.3969518629588,1194.7557369728875,2589.3072555854765
1212,1212,1892.8109249873955,1474.3542734868104,2311.2675764879805,1195.3831724864203,2590.2386774883707
1213,1213,1893.5852713788186,1475.0381265976775,2312.1324161599596,1196.0066967435837,2591.1638460140534
1214,1214,1894.3545351003859,1475.7175990588757,2312.991471141896,1196.6263083645358,2592.082761836236
1215,1215,1895.1187158349421,1476.3926899352346,2313.8447417346497,1197.2420060020963,2592.995425667788
1216,1216,1895.8778132986145,1477.0633983230373,2314.6922282741916,1197.8537883393192,2593.9018382579097
1217,1217,1896.6318272290644,1477.7297233394725,2315.5339311186563,1198.4616540797447,2594.802000378384
1218,1218,1897.3807574241596,1478.3916641576639,2316.3698506906553,1199.0656019799999,2595.6959128683193
1219,1219,1898.1246036930806,1479.0492199623263,2317.199987423835,1199.6656308084898,2596.5835765776715
1220,1220,1898.8633658995655,1479.7023899889718,2318.024341810159,1200.2617393819094,2597.4649924172218
1221,1221,1899.5970439209057,1480.3511734868102,2318.842914355001,1200.8539265307468,2598.3401613110645
1222,1222,1900.32563769034,1480.99556975713,2319.65570562355,1201.4421911349898,2599.20908424569
1223,1223,1901.0491471588477,1481.6355781187372,2320.4627161989583,1202.0265320919966,2600.071762225699
1224,1224,1901.7675723227735,1482.2711979328728,2321.263946712674,1202.6069483396059,2600.928196305941
1225,1225,1902.480913209633,1482.9024285904802,2322.0593978287857,1203.1834388443785,2601.7783875748873
1226,1226,1903.189169879574,1483.5292695135038,2322.849070245644,1203.7560026027904,2602.6223371563574
1227,1227,1903.8923424292218,1484.1517201583438,2323.6329647001,1204.324638644425,2603.460046214019
1228,1228,1904.5904309905407,1484.769780014888,2324.4110819661933,1204.8893460311197,2604.2915159499616
1229,1229,1905.2834357278953,1485.3834486037792,2325.183422852011,1205.4501238543687,2605.1167476014216
1230,1230,1905.9713568422999,1485.992725480358,2325.949988204242,1206.0069712390634,2605.9357424455366
1231,1231,1906.6541945701438,1486.597610233452,2326.7107789068355,1206.5598873423241,2606.7485017979634
1232,1232,1907.331949172486,1487.1981024757101,2327.465795869262,1207.108871344526,2607.555027000446
1233,1233,1908.004620960009,1487.7942018662234,2328.215040053795,1207.6539224703665,2608.3553194496517
1234,1234,1908.672210262759,1488.3859080830964,2328.958512442422,1208.1950399633213,2609.1493805621967
1235,1235,1909.334717454882,1488.9732208458422,2329.6962140639216,1208.7322231064827,2609.937211803281
1236,1236,1909.9921429429191,1489.5561399048675,2330.428145980971,1209.2654712128333,2610.718814673005
1237,1237,1910.644487163263,1490.1346650390792,2331.1543092874467,1209.7947836229569,2611.494190703569
1238,1238,1911.291750594735,1490.7087960673623,2331.8747051221076,1210.3201597157806,2612.2633414736893
1239,1239,1911.9339337359875,1491.2785328280665,2332.5893346439084,1210.8415988894526,2613.0262685825223
1240,1240,1912.5710371401913,1491.8438752104348,2333.2981990699477,1211.3591005905969,2613.7829736897856
1241,1241,1913.2030613730324,1492.4048231166041,2334.001299629461,1211.8726642789852,2614.5334584670795
1242,1242,1913.8300070448386,1492.9613764906194,2334.6986375990577,1212.3822894544733,2615.277724635204
1243,1243,1914.4518748033915,1493.5135353120804,2335.3902142947027,1212.8879756512063,2616.015773955577
1244,1244,1915.0686653169514,1494.0612995806123,2336.0760310532905,1213.3897224230527,2616.74760821085
1245,1245,1915.6803793062431,1494.604669344933,2336.7560892675533,1213.887529370726,2617.4732292417602
1246,1246,1916.2870175063201,1495.1436446683238,2337.4303903443165,1214.3813961096596,2618.1926389029804
1247,1247,1916.8885807047554,1495.6782256631568,2338.098935746354,1214.8713223020914,2618.9058391074195
1248,1248,1917.4850697015154,1496.208412454662,2338.761726948369,1215.3573076234263,2619.6128317796047
1249,1249,1918.0764853487476,1496.734205216838,2339.4187654806574,1215.8393517955649,2620.3136189019306
1250,1250,1918.6628285273014,1497.2556041513249,2340.070052903278,1216.3174545673405,2621.008202487262
1251,1251,1919.2441001437169,1497.772609484558,2340.715590802876,1216.7916157117854,2621.6965845756486
1252,1252,1919.8203011413702,1498.285221477956,2341.3553808047845,1217.2618350356797,2622.3787672470608
1253,1253,1920.3914325016117,1498.7934404289815,2341.989424574242,1217.7281123805612,2623.054752622662
1254,1254,1920.957495239091,1499.2972666667924,2342.6177238113896,1218.1904476185932,2623.724542859589
1255,1255,1921.5184903971108,1499.7967005481166,2343.2402802461047,1218.6488406487872,2624.3881401454346
1256,1256,1922.0744190540345,1500.2917424630587,2343.8570956450103,1219.103291402408,2625.045546705661
1257,1257,1922.6252823166556,1500.782392829134,2344.468171804177,1219.5537998374534,2625.6967647958577
1258,1258,1923.1710813359045,1501.2686521054407,2345.0735105663684,1220.0003659517984,2626.3417967200107
1259,1259,1923.711817288127,1501.750520775685,2345.673113800569,1220.4429897673901,2626.980644808864
1260,1260,1924.2474913825301,1502.2279993549673,2346.266983410093,1220.8816713365923,2627.613311428468
1261,1261,1924.7781048638344,1502.7010883922576,2346.8551213354112,1221.3164107445396,2628.2397989831293
1262,1262,1925.303659003898,1503.1697884627251,2347.437529545071,1221.7472081019432,2628.860109905853
1263,1263,1925.8241551199458,1503.6341001842693,2348.0142100556222,1222.1740635604851,2629.4742466794064
1264,1264,1926.339594550374,1504.0940241956102,2348.585164905138,1222.5969772924343,2630.0822118083133
1265,1265,1926.849978670486,1504.5495611705403,2349.150396170432,1223.0159495039097,2630.6840078370624
1266,1266,1927.3553088817603,1505.0007118082785,2349.709905955242,1223.4309804259574,2631.279637337563
1267,1267,1927.8555866286963,1505.4474768486486,2350.263696408744,1223.8420703286167,2631.8691029287756
1268,1268,1928.3508133862063,1505.8898570606839,2350.8117697117286,1224.2492195103355,2632.452407262077
1269,1269,1928.8409906629872,1506.3278532456754,2351.3541280802992,1224.652428300801,2633.0295530251733
1270,1270,1929.3261199882413,1506.7614662251883,2351.8907737512945,1225.0516970498197,2633.600542926663
1271,1271,1929.8062029310117,1507.1906968586015,2352.4217090034217,1225.4470261436613,2634.165379718362
1272,1272,1930.2812411040422,1507.6155460465593,2352.946936161525,1225.8384160082373,2634.724066199847
1273,1273,1930.7512361342342,1508.0360147041388,2353.4664575643296,1226.2258670840752,2635.2766051843932
1274,1274,1931.2161896920402,1508.4521037875788,2353.9802755965015,1226.6093798512711,2635.8229995328093
1275,1275,1931.6761034749948,1508.8638142794352,2354.4883926705543,1226.988954815729,2636.3632521342606
1276,1276,1932.1309792108573,1509.2711471912953,2354.9908112304192,1227.3645925115873,2636.8973659101275
1277,1277,1932.580818671462,1509.6741035763935,2355.4875337665308,1227.7362935130143,2637.42534382991
1278,1278,1933.0256236491373,1510.0726845081979,2355.9785627900765,1228.1040584142384,2637.947188884036
1279,1279,1933.4653959704713,1510.466891092936,2356.4639008480062,1228.467887841246,2638.4629040996965
1280,1280,1933.9001374904856,1510.8567244643714,2356.9435505165998,1228.827782446962,2638.9724925340092
1281,1281,1934.3298501022512,1511.2421857924069,2357.4175144120954,1229.1837429191773,2639.475957285325
1282,1282,1934.754535738638,1511.6232762847362,2357.8857951925397,1229.535769982135,2639.9733014951407
1283,1283,1935.1741963415861,1511.9999971589525,2358.34839552422,1229.88386437053,2640.464528312642
1284,1284,1935.5888339043038,1512.3723496808693,2358.8053181277382,1230.2280268652462,2640.9496409433614
1285,1285,1935.9984504478593,1512.7403351433459,2359.256565752373,1230.5682582736704,2641.4286426220483
1286,1286,1936.4030480107776,1513.1039548566716,2359.7021411648834,1230.9045594206011,2641.9015366009544
1287,1287,1936.802628685748,1513.463210182003,2360.142047189493,1231.2369311795064,2642.3683261919896
1288,1288,1937.1971945802711,1513.818102495662,2360.57628666488,1231.5653744392562,2642.829014721286
1289,1289,1937.5867478358869,1514.1686332065096,2361.004862465264,1231.8898901202579,2643.283605551516
1290,1290,1937.9712906351365,1514.5148037623921,2361.427777507881,1232.2104791805625,2643.7321020897107
1291,1291,1938.3508251793025,1514.8566156298175,2361.8450347287876,1232.5271425968276,2644.1745077617775
1292,1292,1938.725353710609,1515.194070314169,2362.256637107049,1232.839881383209,2644.610826038009
1293,1293,1939.094878491971,1515.5271693413563,2362.6625876425855,1233.14869657428,2645.0410604096624
1294,1294,1939.4594018290095,1515.8559142776949,2363.062889380324,1233.453589243485,2645.465214414534
1295,1295,1939.818926053919,1516.180306715395,2363.457545392443,1233.7545604897123,2645.883291618126
1296,1296,1940.1734535212242,1516.5003482686016,2363.846558773847,1234.0516114335196,2646.295295608929
1297,1297,1940.522986631814,1516.8160405952933,2364.229932668335,1234.3447432376126,2646.7012300260158
1298,1298,1940.8675278074431,1517.127385374142,2364.6076702407445,1234.6339570852745,2647.1010985296116
1299,1299,1941.2070795003744,1517.4343843131674,2364.9797746875815,1234.9192541883626,2647.4949048123863
1300,1300,1941.5416442015742,1517.7370391573018,2365.3462492458466,1235.2006357944538,2647.8826526086946
1301,1301,1941.8712244238302,1518.0353516730015,2365.707097174659,1235.4781031724492,2648.264345675211
1302,1302,1942.1958227133666,1518.3293236588006,2366.0623217679326,1235.7516576224232,2648.6399878043103
1303,1303,1942.515441649493,1518.6189569450244,2366.4119263539615,1236.0213004753787,2649.009582823607
1304,1304,1942.8300838415505,1518.9042533909633,2366.7559142921377,1236.2870330905716,2649.3731345925294
1305,1305,1943.139751924404,1519.1852148808402,2367.0942889679677,1236.5488568517978,2649.73064699701
1306,1306,1943.4444485681136,1519.4618433325684,2367.4270538036585,1236.8067731755384,2650.0821239606885
1307,1307,1943.7441764715568,1519.7341406919704,2367.754212251143,1237.0607835055798,2650.4275694375337
1308,1308,1944.0389383665154,1520.0021089364766,2368.0757677965544,1237.3108893164506,2650.7669874165804
1309,1309,1944.3287370085836,1520.2657500668815,2368.3917239502857,1237.557092105747,2651.1003819114203
1310,1310,1944.6135751868444,1520.5250661161394,2368.7020842575494,1237.7993934023361,2651.4277569713527
1311,1311,1944.8934557263376,1520.7800591516154,2369.00685230106,1238.0377947684672,2651.7491166842083
1312,1312,1945.1683814714718,1521.0307312599928,2369.3060316829506,1238.2722977856736,2652.06446515727
1313,1313,1945.4383553073344,1521.2770845666287,2369.59962604804,1238.502904072825,2652.373806541844
1314,1314,1945.7033801413581,1521.5191212189739,2369.8876390637424,1238.7296152707177,2652.6771450119986
1315,1315,1945.9634589119285,1521.7568433943084,2370.1700744295485,1238.9524330492281,2652.9744847746288
1316,1316,1946.218594586138,1521.9902532977644,2370.4469358745114,1239.1713591055154,2653.2658300667604
1317,1317,1946.468790162545,1522.2193531647792,2370.7182271603106,1239.3863951662688,2653.551185158821
1318,1318,1946.7140486758583,1522.4441452653696,2370.983952086347,1239.5975429917103,2653.8305543600063
1319,1319,1946.954373175059,1522.664631884295,2371.244114465823,1239.8048043571193,2654.1039419929984
1320,1320,1947.189766752757,1522.880815347683,2371.498718157831,1240.0081810776337,2654.37135242788
1321,1321,1947.4202325237404,1523.0926980036281,2371.7477670438525,1240.20767499022,2654.6327900572605
1322,1322,1947.6457736347036,1523.3002822309018,2371.9912650385054,1240.4032879617007,2654.8882593077064
1323,1323,1947.8663932663085,1523.503570440907,2372.22921609171,1240.5950218906391,2655.137764641978
1324,1324,1948.0820946143863,1523.7025650606017,2372.4616241681706,1240.7828786914122,2655.38131053736
1325,1325,1948.2928809148834,1523.8972685551444,2372.6884932746225,1240.9668603153186,2655.618901514448
1326,1326,1948.4987554296981,1524.0876834150708,2372.9098274443254,1241.1469687386525,2655.8505421207437
1327,1327,1948.6997214520313,1524.2738121610523,2373.1256307430103,1241.3232059670663,2656.0762369369963
1328,1328,1948.8957823084602,1524.4556573458378,2373.3359072710828,1241.4955740374228,2656.295990579498
1329,1329,1949.0869413422129,1524.6332215391585,2373.540661145267,1241.664075003789,2656.5098076806366
1330,1330,1949.2732019278765,1524.806507340964,2373.739896514789,1241.8287109496891,2656.717692906064
1331,1331,1949.4545674823835,1524.975517391493,2373.9336175732738,1241.9894839975661,2656.919650967201
1332,1332,1949.6310414324676,1525.140254341594,2374.121828523341,1242.146396281012,2657.115686583923
1333,1333,1949.8026272483553,1525.3007208833678,2374.3045336133428,1242.2994499733759,2657.3058045233347
1334,1334,1949.9693284132272,1525.4569197225544,2374.4817371039,1242.4486472621059,2657.490009564349
1335,1335,1950.131148463807,1525.608853615241,2374.653443312373,1242.5939903828637,2657.6683065447505
1336,1336,1950.2880909345517,1525.7565253173234,2374.81965655178,1242.7354815725043,2657.840700296599
1337,1337,1950.4401594192996,1525.899937640302,2374.9803811982974,1242.8731231209701,2658.0071957176287
1338,1338,1950.5873575077833,1526.0390933938672,2375.135621621699,1243.0069173179231,2658.1677976976434
1339,1339,1950.7296888443575,1526.1739954389966,2375.285382249718,1243.1368665020893,2658.322511186626
1340,1340,1950.8671570930094,1526.3046466563617,2375.4296675296573,1243.2629730319297,2658.471341154089
1341,1341,1950.9997659365172,1526.4310499454173,2375.568481927617,1243.385239284684,2658.6142925883505
1342,1342,1951.1275190987817,1526.5532082448012,2375.701829952762,1243.5036676754812,2658.751370522082
1343,1343,1951.2504203248113,1526.6711245141557,2375.829716135467,1243.6182606403852,2658.8825800092372
1344,1344,1951.3684733886314,1526.7848017411957,2375.952145036067,1243.7290206429052,2659.0079261343576
1345,1345,1951.4816820950684,1526.894242943447,2376.06912124669,1243.835950175699,2659.127414014438
1346,1346,1951.5900502666939,1526.9994511563348,2376.1806493770528,1243.9390517494287,2659.241048783959
1347,1347,1951.6935817676986,1527.1004294548761,2376.286734080521,1244.0383279129946,2659.3488356224025
1348,1348,1951.7922804828017,1527.1971809345519,2376.3873800310516,1244.1337812357183,2659.450779729885
1349,1349,1951.8861503234189,1527.2897087168267,2376.482591930011,1244.225414312432,2659.546886334406
1350,1350,1951.9751952219676,1527.3780159441092,2376.572374499826,1244.3132297588702,2659.6371606850653
1351,1351,1952.0594191588707,1527.4621058041726,2376.656732513569,1244.3972302343739,2659.7216080833678
1352,1352,1952.1388261154832,1527.541981487449,2376.7356707435174,1244.477418402093,2659.8002338288734
1353,1353,1952.2134201204638,1527.6176462290664,2376.809194011861,1244.553796968135,2659.8730432727925
1354,1354,1952.2832052244662,1527.68910328601,2376.877307162922,1244.6263686603727,2659.94004178856
1355,1355,1952.3481854960648,1527.7563559332948,2376.940015058835,1244.6951362247814,2660.0012347673483
1356,1356,1952.4083650409934,1527.8194074815074,2376.9973226004795,1244.76010244185,2660.056627640137
1357,1357,1952.4637479934227,1527.8782612688608,2377.0492347179843,1244.8212701191528,2660.1062258676925
1358,1358,1952.5143385019746,1527.932920648463,2377.095756355486,1244.8786420794554,2660.150034924494
1359,1359,1952.5601407535087,1527.9833890099667,2377.1368924970507,1244.9322211809385,2660.188060326079
1360,1360,1952.6011589579125,1528.0296697657536,2377.1726481500714,1244.9820103043144,2660.2203076115106
1361,1361,1952.637397351605,1528.0717663540697,2377.2030283491404,1245.028012355713,2660.246782347497
1362,1362,1952.6688601964913,1528.109682238135,2377.2280381548476,1245.0702302658979,2660.267490127085
1363,1363,1952.6955517860686,1528.1434209116433,2377.247682660494,1245.1086669953597,2660.2824365767774
1364,1364,1952.717476426089,1528.1729858812475,2377.2619669709306,1245.1433255180198,2660.291627334158
1365,1365,1952.734638467948,1528.1983806968212,2377.2708962390743,1245.1742088494036,2660.2950680864924
1366,1366,1952.747042276318,1528.2196089221195,2377.2744756305165,1245.2013200193205,2660.2927645333157
1367,1367,1952.7546922456224,1528.2366741496635,2377.2727103415814,1245.2246620856909,2660.284722405554
1368,1368,1952.75759279736,1528.249579998425,2377.2656055962952,1245.2442381324681,2660.270947462252
1369,1369,1952.7557483794249,1528.2583301131262,2377.2531666457235,1245.2600512689273,2660.2514454899224
1370,1370,1952.7491634587886,1528.2629281576235,2377.2353987599536,1245.2721046235135,2660.2262222940635
1371,1371,1952.737842535023,1528.2633778271688,2377.212307242877,1245.280401355266,2660.19528371478
1372,1372,1952.7217901371148,1528.2596828455162,2377.1838974287134,1245.2849446511173,2660.1586356231123
1373,1373,1952.701010807479,1528.2518469504084,2377.1501746645495,1245.2857377123614,2660.1162839025965
1374,1374,1952.6755091257896,1528.2398739152181,2377.111144336361,1245.2827837748373,2660.068234476742
1375,1375,1952.6452896918654,1528.2237675334513,2377.0668118502795,1245.2760860945086,2660.014493289222
1376,1376,1952.6103571337396,1528.2035316259953,2377.017182641484,1245.2656479541656,2659.9550663133136
1377,1377,1952.5707160998022,1528.1791700340432,2376.9622621655612,1245.2514726568706,2659.889959542734
1378,1378,1952.5263712728088,1528.1506866317663,2376.902055913851,1245.233563537738,2659.8191790078795
1379,1379,1952.477327347039,1528.118085305626,2376.8365693884516,1245.211923944684,2659.7427307493936
1380,1380,1952.4235890507875,1528.0813699747382,2376.765808126837,1245.186557257372,2659.660620844203
1381,1381,1952.3651611459095,1528.0405445905,2376.689777701319,1245.1574668868936,2659.5728554049256
1382,1382,1952.3020484050182,1527.9956131158517,2376.6084836941845,1245.1246562564074,2659.479440553629
1383,1383,1952.2342556267483,1527.9465795391675,2376.521931714329,1245.0881288141136,2659.380382439383
1384,1384,1952.1617876374557,1527.89344787584,2376.4301273990714,1245.0478880347628,2659.2756872401487
1385,1385,1952.084649298727,1527.8362221749908,2376.3330764224634,1245.003937425833,2659.165361171621
1386,1386,1952.0028454743804,1527.7749064895534,2376.2307844592074,1244.9562804996685,2659.049410449092
1387,1387,1951.9163810741188,1527.7095049158768,2376.1232572323606,1244.904920810382,2658.9278413378556
1388,1388,1951.8252610219959,1527.6400215652138,2376.010500478778,1244.8498619273591,2658.8006601166326
1389,1389,1951.7294902727915,1527.56646057844,2375.892519967143,1244.7911074488725,2658.6678730967105
1390,1390,1951.6290737904455,1527.488826106593,2375.769321474298,1244.7286609840248,2658.5294865968663
1391,1391,1951.524016584483,1527.4071223438414,2375.6409108251246,1244.6625261834138,2658.385506985552
1392,1392,1951.414323670325,1527.321353491539,2375.507293849111,1244.5927067056818,2658.2359406349683
1393,1393,1951.3000001024266,1527.2315237881749,2375.3684764166783,1244.5192062453405,2658.0807939595124
1394,1394,1951.1810509495017,1527.1376374870315,2375.224464411972,1244.4420285120514,2657.920073386952
1395,1395,1951.05748130538,1527.0396988659477,2375.075263744812,1244.3611772396598,2657.7537853711
1396,1396,1950.9292962877162,1526.937712226227,2374.9208803492056,1244.276656185234,2657.5819363901983
1397,1397,1950.7965010397943,1526.8316818941892,2374.761320185399,1244.1884691304524,2657.4045329491364
1398,1398,1950.6591007378138,1526.7216122277796,2374.596589247848,1244.0966198877568,2657.221581587871
1399,1399,1950.5171005595287,1526.6075075881552,2374.426693530902,1244.0011122739063,2657.033088845151
1400,1400,1950.370505730096,1526.489372381263,2374.251639078929,1243.9019501487076,2656.8390613114843
1401,1401,1950.2193214824229,1526.3672110219395,2374.071431942906,1243.7991373816176,2656.639505583228
1402,1402,1950.0635530741374,1526.2410279491608,2373.8860781991143,1243.6926778658428,2656.4344282824322
1403,1403,1949.9032057946854,1526.1108276325904,2373.6955839567804,1243.5825755245273,2656.2238360648435
1404,1404,1949.7382849481191,1525.9766145569033,2373.499955339335,1243.4688342960928,2656.0077356001457
1405,1405,1949.5687958738977,1525.8383932406443,2373.2991985071512,1243.3514581518086,2655.786133595987
1406,1406,1949.3947439143494,1525.6961682068,2373.093319621899,1243.2304510684335,2655.5590367602654
1407,1407,1949.2161344547028,1525.5499440190197,2372.882324890386,1243.1058170618976,2655.326451847508
1408,1408,1949.032972886363,1525.3997252483978,2372.6662205243283,1242.977560156421,2655.088385616305
1409,1409,1948.8452646429098,1525.2455165059728,2372.445012779847,1242.8456844146813,2654.8448448711383
1410,1410,1948.6530151678023,1525.0873224135507,2372.218707922054,1242.7101939107165,2654.595836424888
1411,1411,1948.4562299252243,1524.9251476134789,2371.98731223697,1242.5710927389819,2654.3413671114668
1412,1412,1948.2549144002871,1524.7589967689282,2371.750832031646,1242.428385014689,2654.0814437858853
1413,1413,1948.0490741219442,1524.588874584581,2371.5092736593074,1242.2820748930053,2653.816073350883
1414,1414,1947.838714611279,1524.414785759726,2371.262643462832,1242.1321665253574,2653.545262697201
1415,1415,1947.6238414415343,1524.2367350426662,2371.0109478404024,1241.9786641100873,2653.2690187729813
1416,1416,1947.4044601793303,1524.0547271775843,2370.7541931810765,1241.8215718430868,2652.987348515574
1417,1417,1947.1805764360563,1523.8687669509345,2370.492385921178,1241.6608939608532,2652.7002589112594
1418,1418,1946.952195836743,1523.6788591633947,2370.2255325100914,1241.496634714496,2652.40775695899
1419,1419,1946.7193240254528,1523.4850086345607,2369.953639416345,1241.328798373966,2652.1098496769396
1420,1420,1946.4819666741014,1523.287220211084,2369.6767131371184,1241.1573892357394,2651.8065441124636
1421,1421,1946.2401294641272,1523.085498750024,2369.39476017823,1240.9824116072887,2651.497847320966
1422,1422,1945.9938181179523,1522.8798491473235,2369.107787088581,1240.8038698335708,2651.1837664023337
1423,1423,1945.7430383710737,1522.6702763125484,2368.8158004295988,1240.6217682735316,2650.8643084686155
1424,1424,1945.487795973972,1522.456785170562,2368.518806777382,1240.436111301622,2650.539480646322
1425,1425,1945.2280967066472,1522.2393806747882,2368.216812738506,1240.2469033202156,2650.209290093079
1426,1426,1944.9639463678404,1522.0180677974163,2367.9098249382646,1240.0541487504668,2649.873743985214
1427,1427,1944.6953507798974,1521.792851533719,2367.597850026076,1239.8578520362666,2649.532849523528
1428,1428,1944.4223157800652,1521.5637368942287,2367.280894665902,1239.6580176370041,2649.186613923126
1429,1429,1944.1448472423638,1521.3307289245408,2366.9589655601867,1239.4546500459924,2648.835044438735
1430,1430,1943.8629510358755,1521.0938326675387,2366.6320694042124,1239.247753755314,2648.478148316437
1431,1431,1943.576633076672,1520.853053210415,2366.3002129429287,1239.0373332995769,2648.115932853767
1432,1432,1943.2858992860154,1520.6083956468588,2365.963402925172,1238.823393220754,2647.7484053512767
1433,1433,1942.9907556136961,1520.3598650980523,2365.62164612934,1238.605938087623,2647.3755731397696
1434,1434,1942.6912080206068,1520.1074666970328,2365.2749493441806,1238.384972481317,2646.997443559897
1435,1435,1942.3872625095187,1519.8512056164861,2364.923319402551,1238.1605010211313,2646.614023997906
1436,1436,1942.078925078356,1519.5910870264534,2364.5667631302586,1237.932528325185,2646.225321831527
1437,1437,1941.7662017613184,1519.3271161315356,2364.205287391101,1237.7010590450136,2645.831344477623
1438,1438,1941.4490986047683,1519.059298149159,2363.8388990603776,1237.4660978454199,2645.4320993641168
1439,1439,1941.1276216876236,1518.7876383278867,2363.4676050473604,1237.2276494213957,2645.0275939538515
1440,1440,1940.801777092613,1518.5121419214763,2363.0914122637496,1236.985718474052,2644.617835711174
1441,1441,1940.4715709347313,1518.232814214596,2362.710327654867,1236.7403097345057,2644.202832134957
1442,1442,1940.1370093436162,1517.9496605069533,2362.324358180279,1236.491427949178,2643.7825907380548
1443,1443,1939.7980984722426,1517.6626861210616,2361.9335108234236,1236.2390778869408,2643.3571190575444
1444,1444,1939.4548444957315,1517.3718964012292,2361.537792590234,1235.9832643382274,2642.9264246532357
1445,1445,1939.1072535988023,1517.0772967021367,2361.137210495468,1235.7239921043597,2642.490515093245
1446,1446,1938.7553319953795,1516.7788924066433,2360.7317715841154,1235.4612660141527,2642.049397976606
1447,1447,1938.3990859187606,1516.4766889168654,2360.321482920656,1235.195090915602,2641.603080921919
1448,1448,1938.038521616585,1516.1706916495655,2359.9063515836046,1234.9254716715527,2641.1515715616174
1449,1449,1937.6736453603708,1515.8609060448296,2359.4863846759117,1234.6524131678023,2640.694877552939
1450,1450,1937.3044634363466,1515.5473375577853,2359.061589314908,1234.375920305411,2640.2330065672822
1451,1451,1936.9309821542695,1515.2299916665356,2358.6319726420033,1234.095998008046,2639.765966300493
1452,1452,1936.5532078469641,1514.9088738717721,2358.1975418221564,1233.812651221644,2639.2937644722842
1453,1453,1936.1711468588855,1514.583989686373,2357.758304031398,1233.525884904698,2638.8164088130734
1454,1454,1935.784805557676,1514.2553446458962,2357.3142664694556,1233.2357040380432,2638.333907077309
1455,1455,1935.3941903275704,1513.9229443026393,2356.8654363525015,1232.9421136193519,2637.846267035789
1456,1456,1934.999307568666,1513.5867942249097,2356.411820912422,1232.6451186624058,2637.353496474926
1457,1457,1934.6001637154845,1513.2469000138535,2355.9534274171156,1232.3447242127663,2636.8556032182028
1458,1458,1934.1967652020703,1512.9032672718308,2355.49026313231,1232.0409353183377,2636.352595085803
1459,1459,1933.7891184849716,1512.555901623212,2355.022335346731,1231.7337570487057,2635.8444799212375
1460,1460,1933.3772300563942,1512.2048087263984,2354.54965138639,1231.4231945064012,2635.331265606387
1461,1461,1932.961106405666,1511.8499942387896,2354.0722185725426,1231.1092527942053,2634.812960017127
1462,1462,1932.5407540518786,1511.4914638463522,2353.5900442574048,1230.791937042668,2634.289571061089
1463,1463,1932.1161795324517,1511.1292232533715,2353.103135811532,1230.4712524006513,2633.761106664252
1464,1464,1931.687389398805,1510.763278178391,2352.611500619219,1230.1472040314484,2633.2275747661615
1465,1465,1931.2543902143836,1510.3936343524906,2352.1151460762767,1229.8197971112286,2632.6889833175387
1466,1466,1930.8171885846207,1510.0202975464265,2351.6140796228146,1229.4890368542972,2632.1453403149444
1467,1467,1930.3757911029998,1509.6432735217297,2351.10830868427,1229.1549284675496,2631.59665373845
1468,1468,1929.9302044006217,1509.2625680755868,2350.5978407256566,1228.8174771922304,2631.042931609013
1469,1469,1929.480435119156,1508.878187016483,2350.082683221829,1228.4766882813678,2630.484181956944
1470,1470,1929.0264899204278,1508.4901361726766,2349.562843668179,1228.132567007509,2629.9204128333467
1471,1471,1928.5683754870406,1508.0984213928941,2349.038329581187,1227.785118663463,2629.3516323106182
1472,1472,1928.106098507487,1507.7030485327882,2348.509148482186,1227.4343485496556,2628.7778484653186
1473,1473,1927.6396657021442,1507.304023478487,2347.975307925801,1227.0802619960489,2628.1990694082397
1474,1474,1927.1690837965448,1506.9013521224124,2347.436815470677,1226.7228643396575,2627.615303253432
1475,1475,1926.6943595424045,1506.4950403822543,2346.893678702555,1226.362160942154,2627.0265581426547
1476,1476,1926.215499706944,1506.0850941913461,2346.345905222542,1225.9981571809474,2626.432842232941
1477,1477,1925.732511072647,1505.6715194984208,2345.793502646873,1225.630858448937,2625.834163696357
1478,1478,1925.245400437615,1505.2543222679465,2345.2364786072835,1225.2602701548342,2625.230530720396
1479,1479,1924.7541746185493,1504.833508482833,2344.674840754266,1224.8863977256885,2624.62195151141
1480,1480,1924.2588404570697,1504.4090841501188,2344.1085967640206,1224.5092466121519,2624.0084343019876
1481,1481,1923.7594047952925,1503.9810552788354,2343.5377543117497,1224.128822267864,2623.389987322721
1482,1482,1923.2558744986343,1503.5494279006825,2342.962321096586,1223.7451301687147,2622.766618828554
1483,1483,1922.7482564590919,1503.1142080730237,2342.38230484516,1223.3581758156452,2622.1383371025386
1484,1484,1922.2365575747929,1502.6754018602921,2341.7977132892934,1222.9679647172918,2621.5051504322937
1485,1485,1921.7207847594946,1502.2330153426124,2341.2085541763768,1222.5745023980242,2620.8670671209647
1486,1486,1921.2009449506775,1501.7870546231875,2340.6148352781674,1222.1777944048608,2620.224095496494
1487,1487,1920.6770451014545,1501.3375258209098,2340.016564381999,1221.7778463005466,2619.5762439023624
1488,1488,1920.1490921693485,1500.8844350601844,2339.4137492785126,1221.374663654075,2618.923520684622
1489,1489,1919.6170931405695,1500.4277884929456,2338.8063977881934,1220.9682520611964,2618.2659342199427
1490,1490,1919.0810550152592,1499.9675922852718,2338.1945177452462,1220.5586171319471,2617.603492898571
1491,1491,1918.5409848010763,1499.5038526115297,2337.578116990623,1220.1457644851653,2616.9362051169874
1492,1492,1917.9968895382563,1499.0365756771314,2336.9572033993813,1219.7296997697147,2616.2640793067976
1493,1493,1917.4487762715598,1498.5657676931178,2336.331784850002,1219.3104286408234,2615.5871239022963
1494,1494,1916.8966520526783,1498.091434878291,2335.701869227066,1218.8879567620327,2614.905347343324
1495,1495,1916.3405239643073,1497.6135834810948,2335.06746444752,1218.4622898256198,2614.218758102995
1496,1496,1915.7803991013707,1497.1322197625325,2334.428578440209,1218.0334335366404,2613.5273646661008
1497,1497,1915.2162845783846,1496.6473500027557,2333.7852191540132,1217.6013936190031,2612.8311755377663
1498,1498,1914.6481874989095,1496.1589804735404,2333.1373945242785,1217.166175789961,2612.130199207858
1499,1499,1914.076115020434,1495.6671174969888,2332.485112543879,1216.7277858146917,2611.424444226176
1500,1500,1913.5000742883337,1495.1717673857763,2331.8283811908914,1216.2862294507381,2610.7139191259294
1501,1501,1912.920072473497,1494.6729364770492,2331.1672084699444,1215.8415124794176,2609.9986324675765
1502,1502,1912.336116763897,1494.1706311249814,2330.5016024028128,1215.3936406990376,2609.2785928287567
1503,1503,1911.7482143521343,1493.664857689355,2329.8315710149136,1214.9426199141685,2608.5538087901
1504,1504,1911.1563724579855,1493.1556225560412,2329.15712235993,1214.488455954745,2607.824288961226
1505,1505,1910.5605983017033,1492.6429321128342,2328.4782644905727,1214.031154653588,2607.0900419498184
1506,1506,1909.9608991352502,1492.12679277765,2327.7950054928506,1213.5707218725831,2606.3510763979175
1507,1507,1909.3572822109868,1491.607210970222,2327.107353451752,1213.1071634763787,2605.607400945595
1508,1508,1908.7497548061472,1491.0841931342406,2326.4153164780537,1212.6404853529698,2604.8590242593245
1509,1509,1908.1383242016327,1490.5577457181878,2325.7189026850774,1212.1706933958912,2604.105955007374
1510,1510,1907.5229977034912,1490.0278751947337,2325.0181202122485,1211.6977935222287,2603.3482018847535
1511,1511,1906.9037826245049,1489.4945880441064,2324.3129772049033,1211.221791657174,2602.5857735918357
1512,1512,1906.280686295323,1488.957890764086,2323.60348182656,1210.7426937432613,2601.818678847385
1513,1513,1905.6537160615596,1488.4177898674575,2322.889642255662,1210.260505738056,2601.046926385063
1514,1514,1905.0228792797766,1487.8742918783025,2322.1714666812504,1209.7752336106532,2600.2705249489
1515,1515,1904.388183315793,1487.3274033305304,2321.4489633010553,1209.2868833403554,2599.4894832912305
1516,1516,1903.7496355619023,1486.7771307834178,2320.722140340387,1208.7954609310946,2598.70381019271
1517,1517,1903.1072434124897,1486.2234807995458,2319.9910060254333,1208.3009723909165,2597.9135144340626
1518,1518,1902.4610142819429,1485.6664599609444,2319.2555686029414,1207.8034237469453,2597.11860481694
1519,1519,1901.8109556016022,1485.1060748664354,2318.515836336769,1207.3028210429911,2596.3190901602134
1520,1520,1901.1570747997785,1484.5423321134688,2317.7718174860884,1206.7991703225955,2595.5149792769616
1521,1521,1900.4993793357214,1483.9752383288946,2317.023520342548,1206.2924776576765,2594.7062810137663
1522,1522,1899.8378766771057,1483.4048001486008,2316.2709532056106,1205.7827491295975,2593.893004224614
1523,1523,1899.1725742989129,1482.8310242163893,2315.5141243814364,1205.2699908280401,2593.0751577697856
1524,1524,1898.503479701137,1482.253917200083,2314.753042202191,1204.7542088660466,2592.2527505362273
1525,1525,1897.8306003791643,1481.673485764743,2313.9877149935855,1204.2354093551285,2591.4257914032
1526,1526,1897.1539438614598,1481.0897366066804,2313.218151116239,1203.7135984368276,2590.594289286092
1527,1527,1896.473517671188,1480.5026764188342,2312.4443589235416,1203.1887822505987,2589.758253091777
1528,1528,1895.7893293568914,1479.9123119183898,2311.666346795393,1202.6609669593888,2588.9176917543937
1529,1529,1895.1013864767078,1479.3186498325877,2310.884123120828,1202.1301587365074,2588.0726142169083
1530,1530,1894.4096965978497,1478.7216968981975,2310.097696297502,1201.596363765096,2587.2230294306037
1531,1531,1893.7142673040873,1478.1214598683255,2309.307074739849,1201.0595882444845,2586.36894636369
1532,1532,1893.0151061826275,1477.5179455005327,2308.5122668647223,1200.5198383791362,2585.510373986119
1533,1533,1892.3122208530776,1476.9111605830142,2307.7132811231413,1199.9771204029719,2584.647321303183
1534,1534,1891.605618920481,1476.3011118920986,2306.9101259488634,1199.4314405398436,2583.7797973011184
1535,1535,1890.8953080269064,1475.6878062388996,2306.102809814913,1198.882805046895,2582.9078110069177
1536,1536,1890.181295810945,1475.0712504327505,2305.2913411891395,1198.331220180621,2582.0313714412687
1537,1537,1889.4635899302232,1474.4514513014526,2304.475728558994,1197.7766922156056,2581.1504876448407
1538,1538,1888.742198045295,1473.8284156768236,2303.6559804137664,1197.219227431176,2580.265168659414
1539,1539,1888.0171278448265,1473.2021504173683,2302.832105272285,1196.6588321323961,2579.375423557257
1540,1540,1887.2883870103606,1472.572662376457,2302.0041116442644,1196.095512620521,2578.4812614002003
1541,1541,1886.5559832479905,1471.939958430887,2301.172008065094,1195.5292752194846,2577.5826912764965
1542,1542,1885.8199242729988,1471.3040454671368,2300.335803078861,1194.9601262632289,2576.679722282769
1543,1543,1885.080217810586,1470.664930381846,2299.495505239326,1194.3880720960194,2575.7723635251523
1544,1544,1884.3368716023201,1470.0226200877873,2298.651123116853,1193.8131190780991,2574.860624126541
1545,1545,1883.5898933845347,1469.3771214942635,2297.802665274806,1193.235273567416,2573.9445132016535
1546,1546,1882.8392909256859,1468.7284415408858,2296.950140310486,1192.654541951019,2573.024039900353
1547,1547,1882.0850719918128,1468.0765871663389,2296.0935568172868,1192.070930616023,2572.0992133676027
1548,1548,1881.3272443698245,1467.421565329373,2295.2329234102763,1191.4844459690719,2571.1700427705773
1549,1549,1880.5658158442063,1466.7633829878125,2294.3682487006,1190.8950944168832,2570.2365372715294
1550,1550,1879.8007942297897,1466.1020471281643,2293.4995413314155,1190.3028823937473,2569.2987060658324
1551,1551,1879.0321873278112,1465.4375647259217,2292.626809929701,1189.707816324662,2568.3565583309605
1552,1552,1878.2600029693303,1464.7699427847278,2291.750063153933,1189.1099026616594,2567.4101032770013
1553,1553,1877.4842489929597,1464.0991883163404,2290.869309669579,1188.509147865261,2566.459350120658
1554,1554,1876.7049332441904,1463.4253083398376,2289.9845581485433,1187.9055584036023,2565.5043080847786
1555,1555,1875.9220635746276,1462.7483098810999,2289.0958172681553,1187.2991407520817,2564.5449863971735
1556,1556,1875.135647854879,1462.068199984402,2288.2030957253555,1186.6899014040844,2563.5813943056737
1557,1557,1874.3456939642801,1461.384985703132,2287.3064022254284,1186.0778468623666,2562.6135410661936
1558,1558,1873.5522097837174,1460.6986740932243,2286.4057454742106,1185.4629836328959,2561.641435934539
1559,1559,1872.7552032181852,1460.0092722336394,2285.501134202731,1184.845318243942,2560.6650881924284
1560,1560,1871.9546821693857,1459.3167872015144,2284.592577137257,1184.2248572229335,2559.6845071158377
1561,1561,1871.150654559194,1458.6212260933908,2283.680083024997,1183.6016071161885,2558.6997020021995
1562,1562,1870.3431283166599,1457.9225960135127,2282.763660619807,1182.975574478081,2557.710682155239
1563,1563,1869.532111372937,1457.2209040691723,2281.8433186767015,1182.3467658666623,2556.7174568792116
1564,1564,1868.7176116784856,1456.5161573862792,2280.919065970692,1181.7151878581417,2555.7200354988295
1565,1565,1867.8996371899523,1455.8083630975166,2279.990911282388,1181.080847035893,2554.7184273440116
1566,1566,1867.078195871652,1455.0975283436055,2279.0588633996986,1180.4437499915744,2553.7126417517297
1567,1567,1866.2532957057356,1454.38366028253,2278.122931128941,1179.8039033337263,2552.702688077745
1568,1568,1865.4249446661518,1453.6667660660369,2277.1831232662666,1179.1613136659603,2551.6885756663432
1569,1569,1864.5931507555783,1452.9468528729403,2276.2394486382163,1178.5159876178482,2550.6703138933085
1570,1570,1863.757921978169,1452.2239278845848,2275.291916071753,1177.8679318221953,2549.6479121341426
1571,1571,1862.9192663411386,1451.4979982861355,2274.3405343961417,1177.2171529161337,2548.6213797661435
1572,1572,1862.0771918745877,1450.7690712845729,2273.3853124646025,1176.563657557896,2547.5907261912794
1573,1573,1861.2317065918637,1450.037154072886,2272.4262591108413,1175.9074523935674,2546.55596079016
1574,1574,1860.382818554936,1449.3022538890507,2271.463383220821,1175.248544111794,2545.5170929980777
1575,1575,1859.5305357972493,1448.564377946432,2270.496693648067,1174.5869393792202,2544.4741322152786
1576,1576,1858.6748663759627,1447.8235334808319,2269.5261992710934,1173.9226448840782,2543.427087867847
1577,1577,1857.815818361436,1447.0797277411607,2268.551908981711,1173.255667327644,2542.375969395228
1578,1578,1856.9533998276431,1446.3329679806457,2267.5738316746406,1172.5860134159807,2541.3207862393056
1579,1579,1856.087618855047,1445.5832614594387,2266.591976250655,1171.9136898623665,2540.2615478477273
1580,1580,1855.2184835373764,1444.8306154507625,2265.6063516239906,1171.2387033930197,2539.198263681733
1581,1581,1854.3460019700974,1444.0750372305117,2264.6169667096833,1170.5610607374545,2538.13094320274
1582,1582,1853.4701822631357,1443.3165340886308,2263.6238304376407,1169.880768638961,2537.0595958873105
1583,1583,1852.5910325311233,1442.555113320478,2262.6269517417686,1169.1978338467143,2535.9842312155324
1584,1584,1851.7085608969678,1441.790782229839,2261.6263395640967,1168.51226311842,2534.9048586755157
1585,1585,1850.8227754964337,1441.023548133187,2260.6220028596804,1167.824063224356,2533.8214877685114
1586,1586,1849.9336844616375,1440.2534183447585,2259.613950578517,1167.133240933506,2532.734127989769
1587,1587,1849.0412959478388,1439.4804002007158,2258.6021916949617,1166.439803035967,2531.6427888597104
1588,1588,1848.1456181007577,1438.704501029663,2257.586735171852,1165.7437563156002,2530.547479885915
1589,1589,1847.246659090396,1437.925728183117,2256.567589997675,1165.045107578264,2529.448210602528
1590,1590,1846.3444270833768,1437.1440890105844,2255.544765156169,1164.3438636287228,2528.3449905380307
1591,1591,1845.438930257542,1436.3595908726845,2254.5182696424,1163.6400312827793,2527.2378292323046
1592,1592,1844.5301768012375,1435.5722411405516,2253.4881124619233,1162.933617366761,2526.126736235714
1593,1593,1843.6181748992642,1434.78204718312,2252.4543026154083,1162.2246287056905,2525.011721092838
1594,1594,1842.702932755752,1433.9890163877858,2251.4168491237183,1161.5130721424753,2523.892793369029
1595,1595,1841.784458579111,1433.1931561467882,2250.375761011434,1160.7989545252394,2522.7699626329827
1596,1596,1840.8627605809424,1432.3944738562163,2249.3310473056686,1160.082282706399,2521.643238455486
1597,1597,1839.9378469803505,1431.5929769198956,2248.2827170408054,1159.363063546259,2520.5126304144424
1598,1598,1839.0097260025238,1430.7886727481693,2247.230779256878,1158.6413039119332,2519.3781480931148
1599,1599,1838.078405891576,1429.9815687694013,2246.175243013751,1157.9170106879515,2518.2398010952006
1600,1600,1837.1438948758928,1429.1716723987206,2245.116117353065,1157.1901907472725,2517.097599004513
1601,1601,1836.2062012109154,1428.3589910766207,2244.0534113452104,1156.4608509870907,2515.9515514347404
1602,1602,1835.265333147652,1427.5435322405747,2242.9871340547293,1155.7289983025235,2514.8016679927805
1603,1603,1834.3212989509311,1426.725303341425,2241.9172945604373,1154.994639601754,2513.6479583001083
1604,1604,1833.374106886899,1425.9043118321883,2240.8439019416096,1154.2577817957147,2512.4904319780835
1605,1605,1832.423765220083,1425.0805651653322,2239.7669652748336,1153.5184317954986,2511.3290986446673
1606,1606,1831.4702822420747,1424.2540708186912,2238.6864936654583,1152.7765965364354,2510.163967947714
1607,1607,1830.5136662293396,1423.424836257359,2237.6024962013203,1152.032282942705,2508.995049515974
1608,1608,1829.5539254813916,1422.5928689681182,2236.514981994665,1151.285497959269,2507.8223530035143
1609,1609,1828.5910682898432,1421.758176431545,2235.4239601481413,1150.536248526013,2506.6458880536734
1610,1610,1827.6251029618809,1420.9207661431665,2234.3294397805953,1149.7845415973568,2505.465664326405
1611,1611,1826.6560377993037,1420.080645594579,2233.2314300040284,1149.0303841247626,2504.281691473845
1612,1612,1825.683881128297,1419.2378223002593,2232.1299399563345,1148.2737830815677,2503.093979175026
1613,1613,1824.7086412694389,1418.392303770511,2231.024978768367,1147.5147454378923,2501.9025371009857
1614,1614,1823.7303265413898,1417.5440975147083,2229.9165555680715,1146.753278163587,2500.7073749191923
1615,1615,1822.748945283611,1416.6932110619819,2228.80467950524,1145.9893882475626,2499.5085023196593
1616,1616,1821.7645058264588,1415.8396519340865,2227.689359718831,1145.223082672505,2498.305928980413
1617,1617,1820.777016519573,1414.9834276710155,2226.5706053681306,1144.454368438644,2497.099664600502
1618,1618,1819.7864857072784,1414.1245458088288,2225.448425605728,1143.683252543196,2495.889718871361
1619,1619,1818.7929217456106,1413.2630138949685,2224.3228295962526,1142.9097419945404,2494.6761014966805
1620,1620,1817.7963329911495,1412.3988394782193,2223.19382650408,1142.1338438029325,2493.4588221793665
1621,1621,1816.7967278037133,1411.5320301111672,2222.0614254962597,1141.355564982803,2492.237890624624
1622,1622,1815.7941145614773,1410.6625933637883,2220.925635759166,1140.5749125653292,2491.0133165576253
1623,1623,1814.788501624792,1409.790536790782,2219.786466458802,1139.7918935681087,2489.785109681475
1624,1624,1813.7798973838658,1408.915867974584,2218.6439267931473,1139.0065150350629,2488.5532797326687
1625,1625,1812.7683102139194,1408.0385944849554,2217.4980259428835,1138.2187839989792,2487.3178364288597
1626,1626,1811.7537485067423,1407.1587239073676,2216.348773106117,1137.4287075077846,2486.0787895057
1627,1627,1810.7362206561031,1406.2762638299316,2215.1961774822744,1136.636292612484,2484.836148699722
1628,1628,1809.7157350511236,1405.3912218373475,2214.0402482648997,1135.8415463614965,2483.5899237407507
1629,1629,1808.6923000998481,1404.5036055321789,2212.8809946675174,1135.0444758203994,2482.340124379297
1630,1630,1807.6659242032822,1403.61342251142,2211.7184258951443,1134.2450880501785,2481.0867603563856
1631,1631,1806.636615773668,1402.7206803829636,2210.5525511643723,1133.4433901224938,2479.829841424842
1632,1632,1805.604383220636,1401.8253867530975,2209.3833796881745,1132.639389108072,2478.5693773332
1633,1633,1804.5692349685726,1400.9275492422237,2208.2109206949217,1131.8330920913243,2477.3053778458207
1634,1634,1803.5311794338159,1400.027175464231,2207.035183403401,1131.0245061511746,2476.037852716457
1635,1635,1802.4902250451391,1399.1242730449826,2205.8561770452957,1130.2136383782115,2474.7668117120666
1636,1636,1801.4463802280468,1398.2188496081835,2204.67391084791,1129.4004958616083,2473.4922645944853
1637,1637,1800.3996534269988,1397.3109127952955,2203.4883940587024,1128.5850857074931,2472.2142211465043
1638,1638,1799.3500530677616,1396.4004702317206,2202.2996359038025,1127.7674150076932,2470.93269112783
1639,1639,1798.2975875926209,1395.4875295584316,2201.10764562681,1126.947490868972,2469.64768431627
1640,1640,1797.242265449337,1394.5720984221402,2199.912432476534,1126.125320404009,2468.359210494665
1641,1641,1796.184095088978,1393.6541844731835,2198.7140057047727,1125.3009107293203,2467.0672794486354
1642,1642,1795.1230849526928,1392.733795353708,2197.5123745516776,1124.4742689543846,2465.771900951001
1643,1643,1794.0592435031128,1391.8109387259153,2196.3075482803106,1123.6454022077835,2464.473084798442
1644,1644,1792.992579198127,1390.8856222484785,2195.0995361477753,1122.8143176153794,2463.1708407808746
1645,1645,1791.9231004942126,1389.957853579413,2193.888347409012,1121.9810223028803,2461.865178685545
1646,1646,1790.8508158613552,1389.0276403896996,2192.6739913330107,1121.145523408596,2460.556108314114
1647,1647,1789.775733758922,1388.0949903413725,2191.4564771764713,1120.3078280630064,2459.2436394548376
1648,1648,1788.6978626635082,1387.1599111126554,2190.235814214361,1119.467943412087,2457.9277819149293
1649,1649,1787.6172110445523,1386.222410376043,2189.012011713062,1118.6258765970367,2456.6085454920676
1650,1650,1786.5337873789829,1385.2824958114172,2187.7850789465483,1117.7816347663736,2455.2859399915924
1651,1651,1785.4476001453834,1384.3401751007927,2186.555025189974,1116.9352250710656,2453.959975219701
1652,1652,1784.3586578240831,1383.3954559284489,2185.3218597197174,1116.0866546646928,2452.6306609834737
1653,1653,1783.2669689059842,1382.448345988835,2184.085591823133,1115.2359307107356,2451.2980071012325
1654,1654,1782.1725418669607,1381.4988529635018,2182.8462307704194,1114.383060361196,2449.9620233727255
1655,1655,1781.0753852003927,1380.5469845504128,2181.603785850373,1113.5280507837595,2448.6227196170257
1656,1656,1779.9755073961287,1379.5927484449853,2180.358266347272,1112.670909144223,2447.2801056480344
1657,1657,1778.8729169522394,1378.6361523506453,2179.1096815538335,1111.8116426162492,2445.9341912882296
1658,1658,1777.767622357167,1377.6772039627608,2177.8580407515733,1110.9502583664903,2444.584986347844
1659,1659,1776.6596321115699,1376.7159109883178,2176.603353234822,1110.0867635728164,2443.2325006503233
1660,1660,1775.54895471381,1375.752281132885,2175.345628294735,1109.2211654122682,2441.8767440153515
1661,1661,1774.4355986671935,1374.7863221070438,2174.084875227343,1108.353471066944,2440.5177262674433
1662,1662,1773.3195724733578,1373.8180416205178,2172.8211033261978,1107.4836877186244,2439.155457228091
1663,1663,1772.2008846423817,1372.847447391149,2171.5543218936145,1106.6118225569937,2437.7899467277693
1664,1664,1771.0795436751716,1371.8745471291472,2170.284540221196,1105.737882765131,2436.4212045852123
1665,1665,1769.9555580832691,1370.899348554863,2169.011767611675,1104.8618755359257,2435.0492406306125
1666,1666,1768.8289363779513,1369.9218593890387,2167.736013366864,1103.9838080630966,2433.674064692806
1667,1667,1767.6996870722442,1368.9420873544807,2166.457286790008,1103.1036875426385,2432.29568660185
1668,1668,1766.5678186750501,1367.9600401708792,2165.1755971792213,1102.2215211680984,2430.9141161820016
1669,1669,1765.4333397009425,1366.9757255635748,2163.8909538383105,1101.337316138663,2429.529363263222
1670,1670,1764.2962586786048,1365.989151271177,2162.6033660860326,1100.451079666225,2428.1414376909843
1671,1671,1763.156584106066,1365.0003250052105,2161.3128432069216,1099.5628189379736,2426.7503492741585
1672,1672,1762.0143245185309,1364.0092545112211,2160.0193945258407,1098.6725411730145,2425.3561078640473
1673,1673,1760.8694884251167,1363.015947511851,2158.7230293383827,1097.7802535696737,2423.9587232805598
1674,1674,1759.7220843517064,1362.0204117452656,2157.4237569581474,1096.8859633409718,2422.558205362441
1675,1675,1758.572120818301,1361.0226549449394,2156.1215866916627,1095.9896776960318,2421.1545639405704
1676,1676,1757.4196063476793,1360.0226848473135,2154.816527848045,1095.0914038470696,2419.747808848289
1677,1677,1756.2645494615604,1359.0205091883809,2153.50858973474,1094.1911490062612,2418.3379499168595
1678,1678,1755.106958686475,1358.0161357089673,2152.197781663983,1093.2889203906288,2416.9249969823213
1679,1679,1753.9468425453576,1357.0095721472308,2150.8841129434845,1092.3847252151463,2415.508959875569
1680,1680,1752.7842095634596,1356.0008262437814,2149.567592883138,1091.4785706973294,2414.08984842959
1681,1681,1751.6190682721558,1354.989905745339,2148.2482307989726,1090.5704640607946,2412.667672483517
1682,1682,1750.4514271877792,1353.9768183854894,2146.926035990069,1089.6604125172962,2411.2424418582623
1683,1683,1749.2812948421242,1352.9615719122412,2145.6010177720073,1088.7484232923193,2409.814166391929
1684,1684,1748.1086797658872,1351.9441740730965,2144.273185458678,1087.834503611236,2408.3828559205385
1685,1685,1746.933590484241,1350.924632610995,2142.942548357487,1086.9186606954981,2406.948520272984
1686,1686,1745.7560355177488,1349.9029552652073,2141.6091157702904,1086.000901763513,2405.5111692719847
1687,1687,1744.5760234036152,1348.8791497904617,2140.2728970167686,1085.0812340483594,2404.070812758871
1688,1688,1743.3935626664158,1347.8532239305423,2138.9339014022894,1084.1596647732931,2402.6274605595386
1689,1689,1742.2086618276703,1346.8251854268974,2137.592138228443,1083.2362011597154,2401.1811224956255
1690,1690,1741.0213294292362,1345.7950420397622,2136.2476168187104,1082.3108504467793,2399.7318084116932
1691,1691,1739.8315739805569,1344.762801500586,2134.9003464605275,1081.383619847272,2398.2795281138415
1692,1692,1738.6394040176824,1343.728471565158,2133.5503364702067,1080.4545165968086,2396.8242914385564
1693,1693,1737.4448280719776,1342.692059985572,2132.197596158383,1079.5235479279681,2395.366108215987
1694,1694,1736.24785465775,1341.6535744988855,2130.8421348166144,1078.5907210596424,2393.9049882558575
1695,1695,1735.0484923129563,1340.6130228638192,2129.4839617620937,1077.656043231061,2392.4409413948515
1696,1696,1733.8467495603802,1339.5704128259458,2128.1230862948146,1076.7195216696564,2390.973977451104
1697,1697,1732.6426349187761,1338.525752127523,2126.7595177100293,1075.7811636000206,2389.5041062375317
1698,1698,1731.4361569151154,1337.4790485186143,2125.3932653116162,1074.8409762542803,2388.0313375759506
1699,1699,1730.2273240785562,1336.4303097516997,2124.024338405413,1073.8989668671288,2386.5556812899836
1700,1700,1729.0161449212007,1335.3795435641478,2122.6527462782537,1072.9551426594458,2385.0771471829557
1701,1701,1727.802627974372,1334.3267577110487,2121.278498237695,1072.0095108688329,2383.595745079911
1702,1702,1726.5867817568376,1333.2719599366205,2119.9016035770546,1071.0620787231428,2382.1114847905324
1703,1703,1725.3686147813983,1332.2151579799527,2118.5220715828436,1070.1128534456557,2380.624376117141
1704,1704,1724.1481355752426,1331.1563595935634,2117.139911556922,1069.161842272444,2379.134428878041
1705,1705,1722.925352651439,1330.0955725175866,2115.7551327852916,1068.2090524283517,2377.6416528745262
1706,1706,1721.7002745313673,1329.0328044998796,2114.367744562855,1067.2544911455543,2376.1460579171803
1707,1707,1720.4729097235534,1327.9680632771522,2112.977756169955,1066.298165646218,2374.6476538008887
1708,1708,1719.2432667499475,1326.9013565984992,2111.5851769013957,1065.3400831642002,2373.1464503356947
1709,1709,1718.0113541154396,1325.8326921979942,2110.190016032885,1064.3802509196976,2371.6424573111817
1710,1710,1716.777180335977,1324.7620778199926,2108.7922828519613,1063.4186761426697,2370.135684529284
1711,1711,1715.5407539171301,1323.6895211998508,2107.3919866344095,1062.455366054998,2368.626141779262
1712,1712,1714.3020833737608,1322.615030081502,2105.9891366660195,1061.4903278866632,2367.1138388608583
1713,1713,1713.0611772030652,1321.5386121933793,2104.583742212751,1060.5235688535886,2365.598785552542
1714,1714,1711.8180439169596,1320.460275277369,2103.17581255655,1059.5550961843087,2364.0809916496105
1715,1715,1710.572692011687,1319.380027061664,2101.76535696171,1058.5849170949818,2362.560466928392
1716,1716,1709.325129993896,1318.297875283985,2100.3523847038073,1057.6130388107108,2361.0372211770814
1717,1717,1708.0753663633432,1317.2138276762332,2098.9369050504533,1056.639468551493,2359.511264175193
1718,1718,1706.823409607585,1316.1278919595418,2097.518927255628,1055.664213527513,2357.9826056876573
1719,1719,1705.5692682334939,1315.0400758727126,2096.0984605942754,1054.687280965525,2356.4512555014626
1720,1720,1704.3129507290478,1313.9503871378201,2094.6755143202754,1053.7086780770019,2354.9172233810937
1721,1721,1703.054465580495,1312.8588334756466,2093.250097685343,1052.7284120724146,2353.380519088575
1722,1722,1701.7938212835957,1311.7654226157524,2091.822219951439,1051.7464901705237,2351.841152396668
1723,1723,1700.5310263188667,1310.670162274299,2090.3918903634344,1050.7629195779205,2350.299133059813
1724,1724,1699.2660891764608,1309.5730601762443,2088.9591181766773,1049.7777075094334,2348.754470843488
1725,1725,1697.9990183298682,1308.4741240319204,2087.523912627816,1048.7908611666217,2347.207175493115
1726,1726,1696.729822263208,1307.3733615613858,2086.08628296503,1047.802387760171,2345.657256766245
1727,1727,1695.4585094510974,1306.270780476371,2084.6462384258234,1046.8122944932204,2344.104724408974
1728,1728,1694.1850883688785,1305.1663884895152,2083.203788248242,1045.8205885699394,2342.5495881678175
1729,1729,1692.9095674859782,1304.060193308344,2081.7589416636124,1044.8272771899215,2340.991857782035
1730,1730,1691.631955266531,1302.9522026357986,2080.311707897263,1043.8323675486436,2339.4315429844182
1731,1731,1690.3522601807108,1301.8424241805064,2078.862096180915,1042.8358668470369,2337.8686535143847
1732,1732,1689.0704906954404,1300.7308656483133,2077.4101157425675,1041.8377822835619,2336.303199107319
1733,1733,1687.7866552578944,1299.6175347275705,2075.9557757882185,1040.8381210406878,2334.735189475101
1734,1734,1686.5007623380989,1298.5024391272682,2074.4990855489295,1039.8368903200478,2333.1646343561497
1735,1735,1685.212820381345,1297.3855865344585,2073.0400542282314,1038.834097303201,2331.591543459489
1736,1736,1683.92283784224,1296.266984644649,2071.578691039831,1037.8297491795884,2330.0159265048915
1737,1737,1682.6308231636567,1295.1466411430633,2070.11500518425,1036.8238531293346,2328.437793197979
1738,1738,1681.3367847959626,1294.024563721745,2068.64900587018,1035.8164163389329,2326.8571532529922
1739,1739,1680.0407311701294,1292.900760055492,2067.180702284767,1034.8074459790669,2325.274016361192
1740,1740,1678.7426707283803,1291.7752378293485,2065.710103627412,1033.796949229994,2323.6883922267666
1741,1741,1677.4426119069738,1290.6480047232276,2064.23721909072,1032.7849332673968,2322.1002905465507
1742,1742,1676.1405631322502,1289.5190684081308,2062.7620578563697,1031.771405258718,2320.5097210057825
1743,1743,1674.8365328356206,1288.3884365598828,2061.2846291113583,1030.7563723760577,2318.9166932951834
1744,1744,1673.5305294389582,1287.25611684583,2059.8049420320863,1029.7398417837449,2317.3212170941715
1745,1745,1672.2225613590833,1286.1221169289347,2058.323005789232,1028.721820642169,2315.7233020759977
1746,1746,1670.9126370123868,1284.98644447187,2056.8388295529035,1027.7023161115258,2314.122957913248
1747,1747,1669.6007648159696,1283.8491071381009,2055.3524224938383,1026.681335352855,2312.520194279084
1748,1748,1668.2869531722606,1282.7101125779454,2053.863793766576,1025.658885515069,2310.9150208294523
1749,1749,1666.9712104890868,1281.5694684467032,2052.37295253147,1024.634973751781,2309.3074472263925
1750,1750,1665.6535451613167,1280.4271823881886,2050.879907934445,1023.6096072061031,2307.6974831165303
1751,1751,1664.333965589443,1279.283262051315,2049.384669127571,1022.582793025896,2306.08513815299
1752,1752,1663.0124801634872,1278.1377150757376,2047.887245251237,1021.5545383505709,2304.4704219764035
1753,1753,1661.689097275243,1276.9905491027341,2046.387645447752,1020.5248503210614,2302.8533442294247
1754,1754,1660.3638253063145,1275.8417717645152,2044.8858788481139,1019.4937360699822,2301.2339145426467
1755,1755,1659.0366726306784,1274.6913906865257,2043.381954574831,1018.4612027237573,2299.6121425375995
1756,1756,1657.707647637459,1273.5394135079064,2041.8758817670118,1017.4272574215378,2297.9880378533803
1757,1757,1656.3767586812412,1272.3858478368659,2040.3676695256165,1016.3919072739488,2296.361610088534
1758,1758,1655.0440141427696,1271.2307013050993,2038.85732698044,1015.355159413319,2294.73286887222
1759,1759,1653.7094223725815,1270.0739815173074,2037.3448632278555,1014.3170209471244,2293.1018237980384
1760,1760,1652.3729917346616,1268.9156960902296,2035.8302873790935,1013.2774989939415,2291.4684844753815
1761,1761,1651.034730577772,1267.7558526270545,2034.3136085284896,1012.2366006599095,2289.8328604956346
1762,1762,1649.694647250662,1266.5944587309657,2032.7948357703583,1011.1943330511683,2288.1949614501555
1763,1763,1648.352750104307,1265.4315220071842,2031.2739782014298,1010.1507032757688,2286.5547969328454
1764,1764,1647.009047464976,1264.2670500387635,2029.7510448911885,1009.1057184212888,2284.9123765086633
1765,1765,1645.6635476764784,1263.1010504245953,2028.2260449283615,1008.0593855900065,2283.2677097629503
1766,1766,1644.3162590624718,1261.933530745444,2026.6989873794996,1007.0117118674254,2281.620806257518
1767,1767,1642.967189948334,1260.7644985836737,2025.1698813129942,1005.9627043405668,2279.971675556101
1768,1768,1641.6163486518733,1259.5939615148156,2023.638735788931,1004.9123700901107,2278.320327213636
1769,1769,1640.263743486269,1258.4219271102854,2022.1055598622527,1003.8607161929631,2276.666770779575
1770,1770,1638.9093827641948,1257.2484029410014,2020.5703625873882,1002.8077497255392,2275.01101580285
1771,1771,1637.5532747849127,1256.073396565864,2019.0331530039614,1001.7534777531647,2273.3530718166608
1772,1772,1636.1954278464004,1254.8969155426644,2017.4939401501365,1000.6979073401735,2271.6929483526274
1773,1773,1634.8358502406863,1253.7189674237748,2015.952733057598,999.6410455458337,2270.030654935539
1774,1774,1633.474550266285,1252.5395597673892,2014.4095407651807,998.5828994347918,2268.3662010977782
1775,1775,1632.1115361933917,1251.3587001062724,2012.864372280511,997.5234760481931,2266.6995963385903
1776,1776,1630.7468163042308,1250.1763959839118,2011.3172366245499,996.4627824370325,2265.030850171429
1777,1777,1629.380398867163,1248.992654931404,2009.7681428029218,995.4008256408985,2263.3599720934276
1778,1778,1628.0122921494699,1247.8074844787611,2008.2170998201786,994.3376126982887,2261.6869716006513
1779,1779,1626.6425044107505,1246.6208921491243,2006.6641166723766,993.2731506413734,2260.0118581801275
1780,1780,1625.2710439074046,1245.4328854626526,2005.1092023521567,992.2074464994845,2258.334641315325
1781,1781,1623.8979188881046,1244.2434719325092,2003.5523658437,991.1405072954454,2256.655330480764
1782,1782,1622.523137589771,1243.0526590612749,2001.9936161182673,990.0723400422776,2254.9739351372646
1783,1783,1621.1467082589695,1241.860454360195,2000.432962157744,989.0029517610119,2253.290464756927
1784,1784,1619.7686391254483,1240.6668653252832,1998.8704129256134,987.9323494585063,2251.60492879239
1785,1785,1618.3889384054728,1239.4718994404188,1997.3059773705268,986.8605401303829,2249.9173366805626
1786,1786,1617.0076143295219,1238.2755642021132,1995.7396644569305,985.7875307838406,2248.2276978752034
1787,1787,1615.624675103386,1237.0778670847117,1994.1714831220602,984.7133284055956,2246.5360218011765
1788,1788,1614.2401289348725,1235.8788155641919,1992.601442305553,983.6379399837383,2244.8423178860066
1789,1789,1612.8539840295284,1234.6784171144816,1991.0295509445752,982.5613725044504,2243.1465955546064
1790,1790,1611.4662485826302,1233.476679200181,1989.4558179650794,981.483632945215,2241.4488642200454
1791,1791,1610.0769307752255,1232.2736092730036,1987.8802522774474,980.4047282715223,2239.7491332789286
1792,1792,1608.686038793333,1231.069214789083,1986.302862797583,979.3246654529163,2238.0474121337497
1793,1793,1607.2935808206907,1229.863503202386,1984.7236584389955,978.2434514568495,2236.343710184532
1794,1794,1605.8995650135985,1228.6564819420814,1983.1426480851155,977.1610932277366,2234.63803679946
1795,1795,1604.5039995490615,1227.4481584558275,1981.5598406422955,976.077597727005,2232.930401371118
1796,1796,1603.1068925759414,1226.2385401659506,1979.9752449859322,974.9929718926232,2231.2208132592596
1797,1797,1601.7082522421163,1225.0276344937015,1978.388869990531,973.9072226614251,2229.5092818228077
1798,1798,1600.3080866930502,1223.8154488581351,1976.8007245279653,972.8203569681918,2227.7958164179086
1799,1799,1598.9064040714861,1222.6019906756794,1975.2108174672928,971.7323817451418,2226.0804263978307
1800,1800,1597.5032125017715,1221.3872673460717,1973.6191576574713,970.6433039089384,2224.3631210946046
1801,1801,1596.0985201052356,1220.1712862662116,1972.0257539442596,969.5531303735288,2222.6439098369424
1802,1802,1594.6923350051707,1218.9540548346831,1970.4306151756582,968.4618680543579,2220.9228019559832
1803,1803,1593.2846653077613,1217.735580434482,1968.8337501810406,967.3695238522956,2219.199806763227
1804,1804,1591.8755191130563,1216.51587044305,1967.2351677830625,966.2761046630457,2217.4749335630668
1805,1805,1590.4649045271442,1215.2949322429997,1965.6348768112887,965.1816173869033,2215.748191667385
1806,1806,1589.0528296298294,1214.072773193237,1964.0328860664217,964.0860689021757,2214.019590357483
1807,1807,1587.6393025055652,1212.8494006566104,1962.42920435452,962.9894660906405,2212.2891389204897
1808,1808,1586.2243312249834,1211.6248219835288,1960.823840466438,961.8918158225594,2210.5568466274076
1809,1809,1584.8079238661142,1210.3990445307202,1959.2168032015081,960.793124973791,2208.8227227584375
1810,1810,1583.3900884784462,1209.1720756291984,1957.608101327694,959.6934003963668,2207.0867765605253
1811,1811,1581.970833120687,1207.943922618018,1955.9977436233562,958.592648949572,2205.3490172918023
1812,1812,1580.5501658389892,1206.7145928248426,1954.3857388531358,957.4908774820782,2203.6094541959
1813,1813,1579.1280946672057,1205.4840935660332,1952.7720957683782,956.3880928319181,2201.8680965024932
1814,1814,1577.704627646583,1204.2524321644537,1951.1568231287124,955.2843018430339,2200.124953450132
1815,1815,1576.2797727949849,1203.0196159217744,1949.5399296681953,954.1795113396344,2198.3800342503355
1816,1816,1574.8535381227462,1201.7856521327124,1947.92142411278,953.0737281393565,2196.6333481061356
1817,1817,1573.4259316508408,1200.5505481012362,1946.3013152004453,951.9669590681665,2194.884904233515
1818,1818,1571.9969613709354,1199.314311104983,1944.6796116368878,950.8592109276814,2193.1347118141894
1819,1819,1570.5666352799994,1198.0769484259285,1943.0563221340703,949.7504905232144,2191.3827800367844
1820,1820,1569.134961365272,1196.8384673372213,1941.4314553933225,948.6408046518543,2189.6291180786893
1821,1821,1567.7019476041228,1195.5988751028858,1939.8050201053597,947.5301601020611,2187.8737351061845
1822,1822,1566.267601966414,1194.3581789799694,1938.1770249528588,946.4185636556728,2186.1166402771555
1823,1823,1564.8319324132233,1193.116386217505,1936.5474786089417,945.3060220870261,2184.3578427394204
1824,1824,1563.3949469076836,1191.8735040660272,1934.91638974934,944.1925421715898,2182.597351643777
1825,1825,1561.9566533841148,1190.6295397500098,1933.2837670182198,943.0781306606066,2180.835176107623
1826,1826,1560.517059789347,1189.384500504926,1931.649619073768,941.9627943153121,2179.0713252633823
1827,1827,1559.0761740583764,1188.13839355533,1930.013954561423,940.8465398866324,2177.3058082301204
1828,1828,1557.6340041034512,1186.891226105174,1928.3767821017284,939.7293741063226,2175.5386341005797
1829,1829,1556.190557850586,1185.6430053704396,1926.7381103307323,938.6113037170086,2173.7698119841634
1830,1830,1554.7458431997945,1184.3937385436357,1925.0979478559534,937.4923354395295,2171.9993509600595
1831,1831,1553.2998680520584,1183.1434328177727,1923.456303286344,936.3724759949157,2170.227260109201
1832,1832,1551.8526402945122,1181.892095373219,1921.8131852158053,935.2517320923567,2168.4535484966677
1833,1833,1550.4041678192293,1180.6397333944806,1920.168602243978,934.1301104446482,2166.6782251938102
1834,1834,1548.9544584869184,1179.3863540376624,1918.5225629361744,933.0076177381585,2164.9012992356784
1835,1835,1547.503520172417,1178.131964471191,1916.875075873643,931.8842606703736,2163.1227796744606
1836,1836,1546.0513607342468,1176.8765718487225,1915.2261496197711,930.7600459250398,2161.342675543454
1837,1837,1544.597988007756,1175.6201833027449,1913.575792712767,929.6349801660707,2159.560995849441
1838,1838,1543.1434098545092,1174.3628059889438,1911.9240137200745,928.509070078567,2157.7777496304516
1839,1839,1541.6876340873528,1173.104447019155,1910.2708211555505,927.3823223070231,2155.9929458676825
1840,1840,1540.2306685416772,1171.845113524917,1908.6162235584375,926.2547435137436,2154.206593569611
1841,1841,1538.77252103218,1170.5848126190517,1906.9602294453084,925.126340343633,2152.418701720727
1842,1842,1537.3131993548172,1169.3235513973154,1905.302847312319,923.9971194256477,2150.6292792839868
1843,1843,1535.8527113144733,1168.061336963005,1903.6440856659415,922.8670873953595,2148.838335233587
1844,1844,1534.3910647015077,1166.798176406217,1901.9839529967985,921.7362508760232,2147.045878526992
1845,1845,1532.9282672953777,1165.5340768068884,1900.322457783867,920.6046164812288,2145.2519181095267
1846,1846,1531.4643268586447,1164.269045229437,1898.6596084878522,919.4721908099655,2143.456462907324
1847,1847,1529.999251167422,1163.0030887502057,1896.9954135846383,918.3389804720616,2141.6595218627826
1848,1848,1528.5330479665959,1161.736214417132,1895.3298815160597,917.204992050823,2139.8611038823688
1849,1849,1527.065725002633,1160.4684292792763,1893.6630207259896,916.0702321303718,2138.0612178748943
1850,1850,1525.597290014957,1159.1997403791038,1891.9948396508103,914.934707288535,2136.259872741379
1851,1851,1524.1277507242978,1157.9301547418663,1890.3253467067293,913.7984240869121,2134.4570773616833
1852,1852,1522.6571148513813,1156.659679392515,1888.6545503102475,912.6613890866041,2132.6528406161583
1853,1853,1521.1853901066104,1155.3883213464278,1886.982458866793,911.5236088396393,2130.8471713735817
1854,1854,1519.712584184609,1154.1160876044833,1885.309080764735,910.3850898843992,2129.040078484819
1855,1855,1518.2387047773773,1152.8429851647606,1883.634424389994,909.2458387563497,2127.231570798405
1856,1856,1516.7637595719611,1151.5690210206421,1881.9584981232802,908.1058619864297,2125.4216571574925
1857,1857,1515.2877562349618,1150.294202146794,1880.2813103231294,906.9651660880155,2123.610346381908
1858,1858,1513.8107024262902,1149.018535511526,1878.6028693410544,905.8237575683496,2121.7976472842306
1859,1859,1512.332605803138,1147.7420280803567,1876.9231835259193,904.6816429318358,2119.98356867444
1860,1860,1510.853474010656,1146.4646868075915,1875.2422612137207,903.5388286722153,2118.1681193490967
1861,1861,1509.3733146819345,1145.1865186363718,1873.5601107274972,902.3953212726635,2116.3513080912053
1862,1862,1507.8921354437257,1143.907530503785,1871.8767403836664,901.2511272104913,2114.53314367696
1863,1863,1506.4099439096535,1142.627729334747,1870.19215848456,900.1062529514762,2112.713634867831
1864,1864,1504.926747683765,1141.3471220452425,1868.5063733222873,898.9607049528944,2110.8927904146353
1865,1865,1503.442554369714,1140.0657155505219,1866.819393188906,897.8144896710604,2109.0706190683673
1866,1866,1501.957371549179,1138.7835167457574,1865.1312263526006,896.6676135434763,2107.2471295548817
1867,1867,1500.471206799788,1137.5005325220059,1863.44188107757,895.5200830034844,2105.4223305960913
1868,1868,1498.984067694972,1136.2167697661937,1861.7513656237504,894.3719044803413,2103.596230909603
1869,1869,1497.4959617853026,1134.9322353444409,1860.0596882261643,893.2230843838662,2101.768839186739
1870,1870,1496.0068966252538,1133.6469361258626,1858.366857124645,892.0736291262683,2099.9401641242393
1871,1871,1494.5168797473725,1132.3608789596396,1856.6728805351054,890.9235451011513,2098.1102143935937
1872,1872,1493.0259186870016,1131.0740706969113,1854.977766677092,889.7728387035178,2096.2789986704856
1873,1873,1491.5340209578765,1129.7865181691122,1853.2815237466407,888.621516309936,2094.446525605817
1874,1874,1490.0411940746137,1128.4982282080045,1851.5841599412229,887.4695842969318,2092.6128038522957
1875,1875,1488.5474455307422,1127.2092076260788,1849.8856834354056,886.3170490229696,2090.777842038515
1876,1876,1487.0527828206546,1125.9194632360982,1848.186102405211,885.1639168463938,2088.941648794915
1877,1877,1485.557213422718,1124.6290018361788,1846.4854250092571,884.0101941118194,2087.1042327336163
1878,1878,1484.0607448062817,1123.3378302157994,1844.783659396764,882.855887155478,2085.2656024570856
1879,1879,1482.563384426012,1122.0459551509737,1843.0808137010501,881.7010023009481,2083.425766551076
1880,1880,1481.0651397428592,1120.7533834227067,1841.3768960630116,880.5455458759386,2081.5847336097795
1881,1881,1479.566018180408,1119.4601217783477,1839.6719145824684,879.3895241769742,2079.742512183842
1882,1882,1478.0660271787438,1118.1661769793175,1837.96587737817,878.2329435130333,2077.8991108444543
1883,1883,1476.5651741519368,1116.8715557635146,1836.258792540359,877.0758101712332,2076.0545381326406
1884,1884,1475.0634665156463,1115.5762648695863,1834.5506681617062,875.9181304388795,2074.208802592413
1885,1885,1473.560911655961,1114.2803110094924,1832.8415123024297,874.7599105785134,2072.3619127334086
1886,1886,1472.0575169705928,1112.9837009049454,1831.1313330362402,873.6011568611804,2070.5138770800054
1887,1887,1470.5532898355723,1111.6864412579116,1829.420138413233,872.4418755394713,2068.6647041316733
1888,1888,1469.0482376174755,1110.3885387612816,1827.7079364736694,871.2820728571521,2066.8144023777986
1889,1889,1467.542367672021,1109.0900000979589,1825.9947352460833,870.121755048584,2064.9629802954582
1890,1890,1466.0356873483972,1107.7908319442984,1824.280542752496,868.9609283415657,2063.1104463552288
1891,1891,1464.528203983184,1106.491040965049,1822.5653670013191,867.799598952959,2061.256809013409
1892,1892,1463.0199248982003,1105.190633811216,1820.8492159851846,866.6377730865597,2059.402076709841
1893,1893,1461.5108574107267,1103.889617129345,1819.1320976921083,865.4754569417571,2057.546257879696
1894,1894,1460.0010088323993,1102.5879975602465,1817.414020104552,864.3126567121449,2055.6893609526537
1895,1895,1458.4903864429734,1101.2857817159447,1815.6949911700021,863.1493785645923,2053.8313943213543
1896,1896,1456.9789975377043,1099.9829762216443,1813.9750188537644,861.9856286776044,2051.9723663978043
1897,1897,1455.4668493887539,1098.6795876815347,1812.254111095973,860.8214132100553,2050.1122855674525
1898,1898,1453.9539492525928,1097.3756226851679,1810.5322758200177,859.6567383068848,2048.2511601983006
1899,1899,1452.4403043814402,1096.0710878178686,1808.8095209450119,858.491610108821,2046.3889986540594
1900,1900,1450.9259220219683,1094.7659896594541,1807.0858543844824,857.3260347511113,2044.5258092928252
1901,1901,1449.410809396562,1093.4603347675252,1805.3612840255987,856.1600183481675,2042.6616004449565
1902,1902,1447.894973728868,1092.1541297002098,1803.6358177575264,854.9935670144375,2040.7963804432986
1903,1903,1446.3784222291079,1090.847381003279,1801.9094634549367,853.8266868527264,2038.9301576054893
1904,1904,1444.8611620918327,1089.5400952077796,1800.182228975886,852.6593839517441,2037.0629402319214
1905,1905,1443.3432005054417,1088.2322788388726,1798.4541221720108,851.4916643944932,2035.1947366163902
1906,1906,1441.8245446408507,1086.923938405606,1796.7251508760955,850.323534248776,2033.3255550329254
1907,1907,1440.3052016716558,1085.6150804187414,1794.9953229245702,849.1549995834654,2031.4554037598464
1908,1908,1438.785178744824,1084.3057113648001,1793.2646461248478,847.9860664447843,2029.5842910448637
1909,1909,1437.2644830096172,1082.9958377317616,1791.5331282874727,846.8167408798582,2027.7122251393762
1910,1910,1435.7431215902309,1081.6854659847147,1789.800777195747,845.6470289143706,2025.8392142660912
1911,1911,1434.2211016090434,1080.374602586559,1788.067600631528,844.4769365715695,2023.9652666465174
1912,1912,1432.6984301773077,1079.0632539897363,1786.3336063648792,843.3064698646886,2022.090390489927
1913,1913,1431.1751143933207,1077.751426634536,1784.5988021521052,842.1356347953463,2020.214593991295
1914,1914,1429.6511613484577,1076.4391269544842,1782.8631957424311,840.964437358502,2018.3378853384133
1915,1915,1428.1265781126058,1075.1263613633446,1781.126794861867,839.7928835305037,2016.4602726947078
1916,1916,1426.601371755767,1073.8131362744768,1779.3896072370574,838.6209792869502,2014.581764224584
1917,1917,1425.0755493303132,1072.499458084932,1777.6516405756943,837.4487305880111,2012.7023680726152
1918,1918,1423.5491178780921,1071.1853331818422,1775.912902574342,836.2761433843424,2010.8220923718418
1919,1919,1422.022084432067,1069.870767943754,1774.1734009203801,835.1032236182119,2008.9409452459222
1920,1920,1420.4944560116412,1068.555768736544,1772.4331432867384,833.9299772198127,2007.0589348034696
1921,1921,1418.9662396234714,1067.2403419141392,1770.6921373328037,832.7564101079178,2005.176069139025
1922,1922,1417.4374422640576,1065.9244938208176,1768.9503907072976,831.5825281919911,2003.2923563361242
1923,1923,1415.9080709243885,1064.6082307953734,1767.2079110534037,830.40833737603,2001.407804472747
1924,1924,1414.378132572235,1063.2915591552987,1765.4647059891713,829.233843544008,1999.5224216004622
1925,1925,1412.8476341760936,1061.9744852181107,1763.7207831340766,828.0590525794556,1997.6362157727317
1926,1926,1411.3165826861764,1060.6570152844731,1761.9761500878797,826.8839703500043,1995.7491950223484
1927,1927,1409.7849850424263,1059.3391556452234,1760.2308144396293,825.7086027137545,1993.8613673710981
1928,1928,1408.252848174053,1058.0209125810777,1758.4847837670284,824.5329555190942,1991.9727408290119
1929,1929,1406.7201789967808,1056.7022923601323,1756.7380656334292,823.3570346023669,1990.0833233911947
1930,1930,1405.1869844178536,1055.3833012422738,1754.9906675934335,822.1808457918871,1988.1931230438202
1931,1931,1403.6532713293834,1054.0639454732986,1753.2425971854682,821.0043949025753,1986.3021477561915
1932,1932,1402.119046615725,1052.7442312914982,1751.4938619399518,819.8276877420137,1984.4104054894362
1933,1933,1400.5843171453027,1051.4241649202963,1749.7444693703092,818.6507301036256,1982.5179041869799
1934,1934,1399.04908977761,1050.1037525745771,1747.994426980643,817.473527772555,1980.6246517826653
1935,1935,1397.5133713615694,1048.783000459162,1746.2437422639769,816.2960865242235,1978.7306561989153
1936,1936,1395.9771687266016,1047.4619147609124,1744.4924226922908,815.1184121171198,1976.8359253360834
1937,1937,1394.4404887060432,1046.1405016694666,1742.7404757426198,813.9405103117488,1974.9404671003376
1938,1938,1392.9033381090148,1044.8187673523078,1740.987908865722,812.7623868478363,1973.0442893701934
1939,1939,1391.3657237275813,1043.4967179611117,1739.234729494051,811.584047450132,1971.1474000050307
1940,1940,1389.827652358764,1042.1743596512736,1737.4809450662544,810.4054978462798,1969.2498068712482
1941,1941,1388.289130778134,1040.8516985585056,1735.7265629977624,809.2267437454201,1967.3515178108478
1942,1942,1386.7501657499065,1039.5287408076967,1733.9715906921163,808.0477908462235,1965.4525406535895
1943,1943,1385.210764025148,1038.2054925114248,1732.216035538871,806.8686448356094,1963.5528832146865
1944,1944,1383.6709323455439,1036.8819597732734,1730.4599049178144,805.6893113917598,1961.6525532993278
1945,1945,1382.1306774360928,1035.558148681255,1728.7032061909306,804.50979617803,1959.7515586941556
1946,1946,1380.5900060237961,1034.2340653245567,1726.9459467230356,803.3301048583969,1957.8499071891954
1947,1947,1379.0489248039275,1032.9097157635429,1725.1881338443122,802.1502430699529,1955.9476065379022
1948,1948,1377.507440476004,1031.5851060614616,1723.4297748905462,800.9702164517666,1954.0446645002412
1949,1949,1375.9655597177336,1030.2602422617042,1721.670877173763,799.7900306243515,1952.1410888111159
1950,1950,1374.4232891999927,1028.9351304008312,1719.9114479991542,798.6096912013902,1950.2368871985952
1951,1951,1372.8806355773097,1027.6097765002519,1718.1514946543675,797.4292037822132,1948.332067372406
1952,1952,1371.337605498026,1026.2841865751234,1716.3910244209287,796.2485739598549,1946.4266370361972
1953,1953,1369.7942055929448,1024.9583666243554,1714.630044561534,795.0678073119626,1944.520603873927
1954,1954,1368.2504424825488,1023.6323226369352,1712.8685623281624,793.8869094065262,1942.6139755585714
1955,1955,1366.7063227763686,1022.3060605915593,1711.1065849611778,792.7058858016865,1940.7067597510506
1956,1956,1365.1618530668009,1020.9795864508749,1709.3441196827268,791.5247420402575,1938.7989640933442
1957,1957,1363.6170399463879,1019.6529061770325,1707.5811737157433,790.3434836641289,1936.8905962286467
1958,1958,1362.0718899765877,1018.3260257038971,1705.8177542492783,789.1621161887699,1934.9816637644055
1959,1959,1360.5264097249283,1016.9989509699446,1704.053868479912,787.9806451332888,1933.0721743165677
1960,1960,1358.9806057317023,1015.6716878888183,1702.2895235745864,786.7990759935624,1931.1621354698423
1961,1961,1357.434484542791,1014.3442423783374,1700.5247267072448,785.6174142687015,1929.2515548168808
1962,1962,1355.888052671031,1013.0166203263716,1698.7594850156902,784.4356654299321,1927.3404399121296
1963,1963,1354.3413166349028,1011.6888276249952,1696.9938056448104,783.2538349517234,1925.428798318082
1964,1964,1352.7942829236536,1010.3608701397311,1695.227695707576,782.0719282837828,1923.5166375635245
1965,1965,1351.2469580296079,1009.0327537379737,1693.461162321242,780.8899508768844,1921.6039651823312
1966,1966,1349.6993484247782,1007.7044842685452,1691.6942125810112,779.70790816439,1919.6907886851664
1967,1967,1348.1514605700054,1006.3760675694217,1689.9268535705892,778.5258055690326,1917.7771155709781
1968,1968,1346.6033009167836,1005.0475094696762,1688.159092363891,777.343648504938,1915.8629533286294
1969,1969,1345.0548758981272,1003.7188157811763,1686.390936015078,776.1614423698759,1913.9483094263785
1970,1970,1343.5061919399516,1002.3899923089036,1684.6223915709995,774.9791925548716,1912.0331913250316
1971,1971,1341.9572554493795,1001.0610448403409,1682.8534660584182,773.7969044343149,1910.1176064644442
1972,1972,1340.4080728312417,999.7319791602588,1681.0841665022247,772.6145833796036,1908.2015622828799
1973,1973,1338.8586504727884,998.4028010369748,1679.314499908602,771.4322347464322,1906.2850661991447
1974,1974,1337.3089947403519,997.0735162196173,1677.5444732610863,770.2498638724609,1904.3681256082427
1975,1975,1335.7591120004918,995.7441304566937,1675.7740935442898,769.0674760941615,1902.450747906822
1976,1976,1334.2090085978807,994.4146494766387,1674.0033677191227,767.8850767291442,1900.5329404666172
1977,1977,1332.6586908756494,993.085079005723,1672.232302745576,766.7026710924385,1898.6147106588603
1978,1978,1331.108165152446,991.7554247478103,1670.4609055570818,765.520264478053,1896.696065826839
1979,1979,1329.557437742967,990.4256924024423,1668.6891830834918,764.3378621754259,1894.7770133105082
1980,1980,1328.006514945169,989.0958876535628,1666.9171422367754,763.1554694591587,1892.8575604311795
1981,1981,1326.4554030413115,987.7660161705005,1665.1447899121224,761.9730915899598,1890.937714492663
1982,1982,1324.9041083074967,986.4360836164134,1663.3721329985801,760.7907338223578,1889.0174827926357
1983,1983,1323.3526370003449,985.1060956363405,1661.5991783643494,759.6084013936708,1887.0968726070191
1984,1984,1321.8009953770327,983.7760578750446,1659.825932879021,758.4260995403857,1885.1758912136797
1985,1985,1320.249189663361,982.4459759487318,1658.0524033779902,757.2438334723124,1883.2545458544096
1986,1986,1318.697226086975,981.1158554744884,1656.2785966994616,756.0616083994972,1881.3328437744526
1987,1987,1317.1451108544109,979.7857020499416,1654.50451965888,754.8794295136289,1879.4107921951927
1988,1988,1315.5928501645267,978.4555212651453,1652.730179063908,753.697301998891,1877.4883983301625
1989,1989,1314.040450203052,977.1253186977887,1650.955581708315,752.5152310276131,1875.5656693784908
1990,1990,1312.487917136479,975.795099907692,1649.1807343652658,751.3332217551674,1873.6426125177904
1991,1991,1310.9352571264149,974.4648704495492,1647.4056438032806,750.1512793316388,1871.719234921191
1992,1992,1309.3824763215741,973.1346358658142,1645.630316777334,748.9694088953075,1869.7955437478408
1993,1993,1307.829580850755,971.8044016806705,1643.8547600208396,747.7876155672808,1867.8715461342294
1994,1994,1306.276576838414,970.4741734135364,1642.0789802632917,746.605904463618,1865.94724921321
1995,1995,1304.7234703904453,969.1439565667215,1640.302984214169,745.4242806842389,1864.0226600966516
1996,1996,1303.17026759721,967.813756627945,1638.526778566475,744.2427493151016,1862.0977858793185
1997,1997,1301.616974542293,966.4835790781551,1636.750370006431,743.0613154353964,1860.1726336491897
1998,1998,1300.0635972980294,965.1534293875391,1634.9737652085198,741.8799841138789,1858.24721048218
1999,1999,1298.5101419217824,963.8233130121409,1633.1969708314239,740.6987604057133,1856.3215234378515
2000,2000,1296.9566144474752,962.4932353865523,1631.419993508398,739.5176493459371,1854.3955795490133
2001,2001,1295.4030209149205,961.1632019497977,1629.6428398800433,738.336655973049,1852.469385856792
2002,2002,1293.8493673308749,959.8332181108719,1627.8655165508778,737.1557852975368,1850.542949364213
2003,2003,1292.29565971152,958.5032892862531,1626.088030136787,735.975042336075,1848.616277086965
2004,2004,1290.7419040400487,957.173420862522,1624.3103872175752,734.7944320775042,1846.6893760025932
2005,2005,1289.1881062970772,955.8436182230021,1622.5325943711523,733.6139595069519,1844.7622530872025
2006,2006,1287.6342724466099,954.5138867355957,1620.754658157624,732.4336295949196,1842.8349152983
2007,2007,1286.080408437468,953.1842317539952,1618.9765851209406,731.2534472983466,1840.9073695765892
2008,2008,1284.5265202153184,951.8546586283308,1617.1983818023061,730.0734175703391,1838.9796228602977
2009,2009,1282.972613709217,950.5251726931054,1615.4200547253286,728.893545349031,1837.0516820694031
2010,2010,1281.4186948198558,949.1957792570947,1613.6416103826168,727.7138355485873,1835.1235540911243
2011,2011,1279.8647694553292,947.8664836345899,1611.8630552760685,726.5342930874305,1833.195245823228
2012,2012,1278.3108435064937,946.5372911240463,1610.0843958889411,725.3549228690813,1831.2667641439061
2013,2013,1276.7569228359428,945.2082069979817,1608.3056386739038,724.1757297726742,1829.3381158992113
2014,2014,1275.2030133174594,943.8792365379767,1606.526790096942,722.9967186849882,1827.4093079499307
2015,2015,1273.6491207908998,942.5503849948991,1604.7478565869005,721.817894464232,1825.4803471175676
2016,2016,1272.0952510939373,941.2216576166937,1602.9688445711809,720.639261965198,1823.5512402226768
2017,2017,1270.5414100400926,939.8930596293221,1601.189760450863,719.4608260221419,1821.6219940580434
2018,2018,1268.9876034518065,938.5645962657615,1599.4106106378517,718.2825914750648,1819.6926154285484
2019,2019,1267.4338371142262,937.236272725094,1597.6314015033586,717.1045631323391,1817.7631110961133
2020,2020,1265.8801168079729,935.9080942016313,1595.8521394143145,715.9267457974037,1815.833487818542
2021,2021,1264.3264483134813,934.5800658887345,1594.072830738228,714.7491442722367,1813.9037523547258
2022,2022,1262.7728373722239,933.2521929444172,1592.2934818000306,713.5717633258794,1811.9739114185684
2023,2023,1261.2192897373743,931.9244805362777,1590.5140989384709,712.3946077355466,1810.0439717392019
2024,2024,1259.66581113416,930.5969338063956,1588.7346884619246,711.2176822545525,1808.1139400137677
2025,2025,1258.112407278826,929.2695578880682,1586.9552566695836,710.0409916275631,1806.1838229300888
2026,2026,1256.559083873988,927.9423579016095,1585.1758098463663,708.8645405866907,1804.253627161285
2027,2027,1255.0058466123137,926.6153389578653,1583.396354266762,707.6883338548996,1802.3233593697278
2028,2028,1253.4527011654166,925.2885061481688,1581.6168961826643,706.5123761366705,1800.3930261941628
2029,2029,1251.8996532018743,923.961864560246,1579.8374418435028,705.3366721324937,1798.462634271255
2030,2030,1250.3467083697108,922.635419263043,1578.0579974763787,704.1612265252644,1796.5321902141573
2031,2031,1248.7938723067696,921.3091753154465,1576.2785692980926,702.9860439878978,1794.6017006256413
2032,2032,1247.2411506326166,919.9831377595474,1574.4991635056858,701.8111291775012,1792.671172087732
2033,2033,1245.6885489606202,918.6573116310142,1572.7197862902262,700.63648674461,1790.7406111766304
2034,2034,1244.136072887766,917.3317019502095,1570.9404438253223,699.4621213251719,1788.81002445036
2035,2035,1242.5837279963644,916.0063137236978,1569.161142269031,698.28803754192,1786.8794184508088
2036,2036,1241.031519860841,914.6811519502337,1567.3818877714482,697.1142400098289,1784.948799711853
2037,2037,1239.4794540302803,913.356221605337,1565.6026864552236,695.9407333220416,1783.018174738519
2038,2038,1237.927536060323,912.0315276694765,1563.8235444511697,694.7675220755788,1781.0875500450675
2039,2039,1236.375771468674,910.7070750888629,1562.044467848485,693.5946108356554,1779.1569321016925
2040,2040,1234.8241657834637,909.3828688179542,1560.2654627489733,692.4220041742813,1777.2263273926462
2041,2041,1233.2727245020324,908.0589137832287,1558.486535220836,691.2497066373596,1775.295742366705
2042,2042,1231.721453117248,906.735214906296,1556.7076913282,690.0777227656613,1773.3651834688349
2043,2043,1230.1703571056212,905.4117770935484,1554.928937117694,688.9060570854998,1771.4346571257424
2044,2044,1228.619441929259,904.0886052377664,1553.1502786207516,687.7347141101045,1769.5041697484135
2045,2045,1227.068713040456,902.7657042222718,1551.3717218586403,686.5636983434822,1767.5737277374299
2046,2046,1225.5181758780661,901.4430789175475,1549.5932728385847,685.3930142772017,1765.6433374789306
2047,2047,1223.9678358635028,900.1207341780239,1547.8149375489818,684.2226663877045,1763.7130053393012
2048,2048,1222.4176984078454,898.7986748479268,1546.036721967764,683.0526591413144,1761.7827376743762
2049,2049,1220.8677689097,897.4769057597966,1544.2586320596035,681.8829969931943,1759.8525408262058
2050,2050,1219.3180527455004,896.1554317256956,1542.4806737653053,680.7136843791592,1757.9224211118417
2051,2051,1217.768555292665,894.8342575576684,1540.7028530276616,679.5447257343372,1755.992384850993
2052,2052,1216.2192819110126,893.5133880513805,1538.9251757706447,678.3761254782925,1754.0624383437325
2053,2053,1214.6702379342107,892.1928279785675,1537.147647889854,677.2078880081388,1752.1325878602827
2054,2054,1213.1214286952961,890.8725821095145,1535.3702752810777,676.0400177189935,1750.2028396715987
2055,2055,1211.57285951489,889.5526552027783,1533.593063827002,674.8725189947037,1748.2732000350766
2056,2056,1210.024535691897,888.2330519968217,1531.8160193869721,673.7053962001048,1746.3436751836891
2057,2057,1208.4764625200503,886.9137772246963,1530.0391478154042,672.5386536944603,1744.4142713456404
2058,2058,1206.928645274027,885.5948356018375,1528.2624549462166,671.3722958203778,1742.4849947276764
2059,2059,1205.3810892158826,884.276231831533,1526.4859466002322,670.2063269086333,1740.5558515231319
2060,2060,1203.8337995941463,882.9579706044104,1524.709628583882,669.0407512779199,1738.6268479103728
2061,2061,1202.2867816452265,881.6400565996023,1522.9335066908507,667.8755732358527,1736.6979900546003
2062,2062,1200.7400405952853,880.3224944861624,1521.1575867044082,666.7107970800805,1734.7692841104902
2063,2063,1199.1935816457078,879.0052889105253,1519.3818743808902,665.5464270870704,1732.8407362043454
2064,2064,1197.6474099998381,877.6884445199311,1517.606375479745,664.3824675333263,1730.91235246635
2065,2065,1196.1015308345245,876.3719659374347,1515.8310957316144,663.2189226727082,1728.9841389963408
2066,2066,1194.5559493230603,875.0558577820541,1514.0560408640665,662.0557967547167,1727.056101891404
2067,2067,1193.01067061582,873.7401246517942,1512.2812165798455,660.8930940091104,1725.1282472225294
2068,2068,1191.465699861615,872.4247711423423,1510.5066285808875,659.730818662827,1723.2005810604028
2069,2069,1189.9210421786852,871.1098018216669,1508.7322825357035,658.5689749169882,1721.273109440382
2070,2070,1188.3767026897322,869.7952212606232,1506.958184118841,657.4075669745505,1719.3458384049138
2071,2071,1186.8326864967948,868.4810340111529,1505.1843389824367,656.2465990207251,1717.4187739728645
2072,2072,1185.2889986812393,867.1672446059661,1503.4107527565125,655.0860752224506,1715.4919221400278
2073,2073,1183.7456443182386,865.8538575715555,1501.6374310649217,653.9259997404334,1713.565288896044
2074,2074,1182.2026284748363,864.5408774262702,1499.8643795234025,652.7663767272262,1711.6388802224465
2075,2075,1180.6599561921323,863.22830866485,1498.0916037194147,651.6072103133284,1709.7127020709363
2076,2076,1179.1176325059173,861.9161557763343,1496.3191092355003,650.4485046232792,1707.7867603885554
2077,2077,1177.5756624385654,860.6044232372212,1494.5469016399095,649.2902637696584,1705.8610611074723
2078,2078,1176.0340509950915,859.2931155076445,1492.7749864825387,648.1324918493466,1703.9356101408366
2079,2079,1174.492803168712,857.9822370366192,1491.003369300805,646.9751929485574,1702.0104133888667
2080,2080,1172.95192394212,856.6717922630094,1489.2320556212305,645.8183711436025,1700.0854767406374
2081,2081,1171.4114182773271,855.3617856065471,1487.4610509481072,644.6620304926937,1698.1608060619606
2082,2082,1169.8712911305397,854.0522214808927,1485.6903607801867,643.5061750477947,1696.2364072132846
2083,2083,1168.3315474384954,852.7431042818602,1483.9199905951305,642.3508088441033,1694.3122860328874
2084,2084,1166.79219213456,851.4344384011968,1482.1499458679234,641.195935912288,1692.3884483568322
2085,2085,1165.2532301188953,850.1262282007233,1480.3802320370673,640.0415602552753,1690.4648999825154
2086,2086,1163.7146662984144,848.818478047175,1478.6108545496538,638.8876858796821,1688.5416467171467
2087,2087,1162.1765055573178,847.5111922865306,1476.841818828105,637.7343167726725,1686.618694341963
2088,2088,1160.6387527633105,846.2043752493007,1475.0731302773204,636.5814569066275,1684.6960486199937
2089,2089,1159.1014127816518,844.8980312629467,1473.304794300357,635.4291102504767,1682.7737153128269
2090,2090,1157.5644904544122,843.5921646336213,1471.536816275203,634.2772807530941,1680.8517001557302
2091,2091,1156.0279906083927,842.2867796532203,1469.769201563565,633.1259723497719,1678.9300088670134
2092,2092,1154.4919180666702,840.981880609366,1468.0019555239744,631.9751889711633,1677.008647162177
2093,2093,1152.95627763323,839.6774717722047,1466.2350834942554,630.8249345315213,1675.0876207349388
2094,2094,1151.4210740996548,838.3735573998217,1464.4685907994879,629.6752129332664,1673.1669352660433
2095,2095,1149.8863122385908,837.0701417329503,1462.7024827442312,628.5260280625233,1671.2465964146581
2096,2096,1148.3519968174246,835.7672290067206,1460.9367646281285,627.3773837995847,1669.3266098352647
2097,2097,1146.8181325847986,834.4648234388528,1459.1714417307444,626.2292840082224,1667.406981161375
2098,2098,1145.2847242753908,833.1629292339915,1457.40651931679,625.0817325397252,1665.4877160110564
2099,2099,1143.7517766174701,831.8615505901998,1455.6420026447404,623.9347332386864,1663.5688199962538
2100,2100,1142.2192943190742,830.5606916867932,1453.877896951355,622.7882899319393,1661.650298706209
2101,2101,1140.6872820731678,829.2603566890461,1452.1142074572895,621.642406432965,1659.7321577133707
2102,2102,1139.1557445689261,827.9605497579207,1450.3509393799316,620.4970865505838,1657.8144025872684
2103,2103,1137.6246864674854,826.6612750290105,1448.5880979059602,619.3523340700273,1655.8970388649436
2104,2104,1136.094112432011,825.3625366385697,1446.825688225452,618.2081527762756,1653.980072087746
2105,2105,1134.5640270982385,824.0643386980333,1445.0637154984438,617.0645464312298,1652.0635077652473
2106,2106,1133.0344351005583,822.7666853166238,1443.3021848844928,615.9215187940007,1650.1473514071158
2107,2107,1131.5053410481387,821.4695805805504,1441.541101515727,614.7790736021584,1648.231608494119
2108,2108,1129.976749551279,820.1730285760663,1439.7804705264916,613.637214592591,1646.3162845099669
2109,2109,1128.4486651870784,818.8770333595348,1438.020297014622,612.4959454745059,1644.401384899651
2110,2110,1126.9210925412322,817.5815989937208,1436.2605860887434,611.3552699620466,1642.4869151204177
2111,2111,1125.3940361654359,816.2867295109445,1434.5013428199272,610.2151917412835,1640.5728805895883
2112,2112,1123.8675006164851,814.992428946739,1432.7425722862313,609.0757145002417,1638.6592867327286
2113,2113,1122.3414904225897,813.698701310947,1430.9842795342324,607.9368419031853,1636.746138941994
2114,2114,1120.8160101065032,812.4055506074789,1429.2264696055277,606.7985776081292,1634.8334426048773
2115,2115,1119.291064172196,811.1129808230428,1427.4691475213492,605.6609252569407,1632.9212030874514
2116,2116,1117.7666571175141,809.8209959378953,1425.712318297133,604.523888484816,1631.0094257502124
2117,2117,1116.242793423436,808.5295999167865,1423.9559869300856,603.3874709123536,1629.0981159345185
2118,2118,1114.719477550334,807.23879670527,1422.200158395398,602.251676141894,1627.187278958774
2119,2119,1113.1967139600995,805.9485902494741,1420.4448376707248,601.1165077757239,1625.276920144475
2120,2120,1111.674507084773,804.6589844683172,1418.690029701229,599.98196939068,1623.367044778866
2121,2121,1110.152861356321,803.3699832798479,1416.935739432794,598.8480645621993,1621.4576581504425
2122,2122,1108.631781185305,802.0815905823879,1415.1819717882222,597.7147968471097,1619.5487655235004
2123,2123,1107.1112709715665,800.7938102639632,1413.4287316791697,596.5821697922277,1617.6403721509053
2124,2124,1105.5913351034455,799.5066462015207,1411.6760240053704,595.4501869335709,1615.7324832733202
2125,2125,1104.0719779479186,798.2201022525102,1409.9238536433272,594.3188517889046,1613.8251041069327
2126,2126,1102.5532038724132,796.9341822737542,1408.1722254710721,593.1881678746481,1611.9182398701782
2127,2127,1101.0350172177964,795.6488900979001,1406.4211443376926,592.058138684636,1610.0118957509567
2128,2128,1099.517422315179,794.3642295481997,1404.6706150821583,590.9287677035468,1608.106076926811
2129,2129,1098.000423483285,793.080204436066,1402.920642530504,589.8000584045867,1606.2007885619832
2130,2130,1096.4840250283762,791.7968185611203,1401.1712314956321,588.6720142496163,1604.2960358071361
2131,2131,1094.9682312465648,790.5140757131064,1399.422386780023,587.5446386908009,1602.3918238023286
2132,2132,1093.453046410693,789.2319796605175,1397.6741131608687,586.4179351604005,1600.4881576609857
2133,2133,1091.9384747883023,787.9505341663101,1395.9264154102943,585.2919070849821,1598.5850424916225
2134,2134,1090.4245206336554,786.6697429807884,1394.1792982865225,584.166557878877,1596.6824833884339
2135,2135,1088.9111881783012,785.3896098336502,1392.4327665229523,583.0418909372161,1594.7804854193864
2136,2136,1087.3984816545412,784.1101384542012,1390.6868248548813,581.9179096539744,1592.879053655108
2137,2137,1085.8864052700217,782.8313325492791,1388.9414779907643,580.7946174021174,1590.978193137926
2138,2138,1084.374963225337,781.5531958185409,1387.1967306321333,579.6720175473434,1589.0779089033308
2139,2139,1082.8641597003627,780.2757319426653,1385.4525874580602,578.5501134375336,1587.1782059631919
2140,2140,1081.3539988703146,778.9989445973664,1383.7090531432627,577.4289084154009,1585.2790893252284
2141,2141,1079.8444848900972,777.7228374396285,1381.9661323405658,576.3084058059827,1583.3805639742118
2142,2142,1078.3356219110328,776.4474141223159,1380.2238296997498,575.1886089298378,1581.482634892228
2143,2143,1076.8274140570054,775.172678273565,1378.4821498404458,574.0695210846047,1579.585307029406
2144,2144,1075.3198654488128,773.8986335176359,1376.7410973799897,572.9511455635178,1577.6885853341078
2145,2145,1073.8129801931123,772.625283465672,1375.0006769205525,571.8334856473787,1575.7924747388458
2146,2146,1072.306762378874,771.3526317123598,1373.2608930453885,570.7165446013502,1573.896980156398
2147,2147,1070.8012160840608,770.0806818419126,1371.521750326209,569.6003256804804,1572.0021064876412
2148,2148,1069.2963453747066,768.8094374271047,1369.7832533223084,568.4848321287034,1570.1078586207097
2149,2149,1067.7921543001898,767.5389020252792,1368.0454065751005,567.3700671753388,1568.2142414250409
2150,2150,1066.2886468993584,766.2690791835714,1366.3082146151453,566.2560340397135,1566.3212597590032
2151,2151,1064.7858271932237,764.9999724327977,1364.5716819536497,565.142735925847,1564.4289184606005
2152,2152,1063.2836991998313,763.7315852999976,1362.8358130996648,564.0301760334419,1562.5372223662207
2153,2153,1061.7822669091859,762.4639212869675,1361.1006125314043,562.9183575388221,1560.6461762795498
2154,2154,1060.2815343134043,761.196983896335,1359.3660847304736,561.8072836182887,1558.75578500852
2155,2155,1058.7815053803754,759.9307766087162,1357.6322341520345,560.6969574276101,1556.8660533331408
2156,2156,1057.2821840680315,758.6653028950246,1355.8990652410384,559.58738211302,1554.976986023043
2157,2157,1055.7835743221146,757.4005662146815,1354.1665824295478,558.4785608097261,1553.0885878345032
2158,2158,1054.2856800766667,756.1365700159081,1352.4347901374254,557.3704966420692,1551.2008635112643
2159,2159,1052.7885052424726,754.8733177257978,1350.7036927591475,556.2631927146813,1549.313817770264
2160,2160,1051.2920537308896,753.6108127708017,1348.9732946909776,555.1566521307429,1547.4274553310363
2161,2161,1049.7963294295387,752.3490585559807,1347.2436003030966,554.0508779736087,1545.5417808854686
2162,2162,1048.301336222539,751.0880584821416,1345.5146139629364,552.9458733218767,1543.6567991232014
2163,2163,1046.807077972019,749.8278159301984,1343.7863400138394,551.8416412356513,1541.7725147083866
2164,2164,1045.3135585258751,748.5683342676389,1342.0587827841114,550.738184762148,1539.8889322896023
2165,2165,1043.820781732677,747.3096168615695,1340.3319466037847,549.6355069474977,1538.0060565178565
2166,2166,1042.3287514078752,746.0516670493957,1338.6058357663546,548.5336108104093,1536.123892005341
2167,2167,1040.8374713731941,744.7944881729952,1336.880454573393,547.4324993728626,1534.2424433735257
2168,2168,1039.3469454215692,743.5380835481642,1335.1558072949742,546.3321756325608,1532.3617152105776
2169,2169,1037.8571773435071,742.2824564876948,1333.4318981993194,545.23264258382,1530.4817121031942
2170,2170,1036.368170902535,741.0276102799234,1331.7087315251465,544.1339031981822,1528.6024386068877
2171,2171,1034.8799298713727,739.7735482202806,1329.9863115224648,543.0359604528858,1526.7238992898597
2172,2172,1033.3924579858558,738.5202735712043,1328.2646424005075,541.9388172947698,1524.846098676942
2173,2173,1031.905758986518,737.2677895980371,1326.543728374999,540.8424766723831,1522.969041300653
2174,2174,1030.41983659477,736.0160995488312,1324.8235736407087,539.7469415182053,1521.0927316713346
2175,2175,1028.9346945104446,734.7652066516898,1323.1041823691994,538.6522147458534,1519.2171742750359
2176,2176,1027.4503364308675,733.5151141317465,1321.3855587299886,537.5582992656657,1517.3423735960694
2177,2177,1025.9667660405996,732.2658252020133,1319.667706879186,536.4651979762891,1515.4683341049101
2178,2178,1024.4839870036128,731.017343056733,1317.9506309504927,535.3729137588132,1513.5950602484124
2179,2179,1023.0020029771676,729.7696708831459,1316.2343350711894,534.2814494871313,1511.722556467204
2180,2180,1021.5208175962072,728.5228118484405,1314.518823343974,533.1908080165961,1509.8508271758183
2181,2181,1020.0404345015404,727.2767691236127,1312.8040998794681,532.1009922049941,1507.9798767980867
2182,2182,1018.5608572945475,726.0315458447712,1311.0901687443238,531.0120048782537,1506.1097097108413
2183,2183,1017.0820895911417,724.7871451595424,1309.3770340227409,529.9238488718095,1504.2403303104738
2184,2184,1015.6041349714765,723.5435701835845,1307.6646997593684,528.8365269916565,1502.3717429512965
2185,2185,1014.1269970149749,722.3008240308658,1305.953169999084,527.7500420414597,1500.5039519884901
2186,2186,1012.6506792885741,721.05890980371,1304.2424487734384,526.6643968138006,1498.6369617633477
2187,2187,1011.1751853395499,719.8178305863014,1302.5325400927984,525.5795940841358,1496.770776594964
2188,2188,1009.7005187018756,718.5775894504495,1300.8234479533016,524.4956366161655,1494.9054007875857
2189,2189,1008.2266829013349,717.3381894596857,1299.1151763429841,523.4125271652529,1493.040838637417
2190,2190,1006.7536814551538,716.0996336694659,1297.4077292408417,522.3302684790071,1491.1770944313005
2191,2191,1005.2815178519622,714.8619251091748,1295.7011105947497,521.2488632806499,1489.3141724232746
2192,2192,1003.8101955839876,713.6250668105665,1293.9953243574087,520.1683142949526,1487.4520768730226
2193,2193,1002.3397181241376,712.3890617875511,1292.290374460724,519.0886242298268,1485.5908120184483
2194,2194,1000.8700889312026,711.1539130408776,1290.5862648215277,518.0097957806609,1483.7303820817444
2195,2195,999.4013114480724,709.919623556663,1288.8829993394818,516.9318316290567,1481.8707912670882
2196,2196,997.9333891163451,708.6861963188959,1287.1805819137944,515.8547344539298,1480.0120437787605
2197,2197,996.4663253460794,707.4536342832221,1285.4790164089368,514.7785069079838,1478.1541437841752
2198,2198,995.0001235544491,706.2219404104719,1283.7783066984264,513.7031516478205,1476.2970954610778
2199,2199,993.5347871344995,704.9911176397483,1282.078456629251,512.6286713099141,1474.440902959085
2200,2200,992.0703194587315,703.7611688912139,1280.3794700262492,511.5550685128688,1472.5855704045944
2201,2201,990.6067239112515,702.5320970941692,1278.6813507283337,510.48234588278103,1470.731101939722
2202,2202,989.1440038366245,701.303905142856,1276.984102530393,509.41050601367704,1468.8775016595719
2203,2203,987.6821625823857,700.0765959330374,1275.287729231734,508.33955150013855,1467.024773664633
2204,2204,986.2212034825179,698.8501723477395,1273.5922346172963,507.2694849245541,1465.1729220404818
2205,2205,984.7611298544227,697.6246372547971,1271.8976224540484,506.2003088550468,1463.3219508537986
2206,2206,983.3019449955107,696.399993503605,1270.2038964874164,505.1320258423344,1461.471864148687
2207,2207,981.8436522057698,695.1762439450113,1268.5110604665283,504.064638437839,1459.6226659737006
2208,2208,980.3862547632677,693.9533914099244,1266.8191181166112,502.9981491743621,1457.7743603521735
2209,2209,978.9297559343993,692.7314387179546,1265.128073150844,501.93256057365807,1455.9269512951405
2210,2210,977.4741589718599,691.5103886762812,1263.4379292674384,500.8678751458955,1454.0804427978242
2211,2211,976.0194671171655,690.2902440811722,1261.7486901531588,499.80409539051004,1452.2348388438209
2212,2212,974.5656836002349,689.0710077179588,1260.060359482511,498.7412237964414,1450.3901434040285
2213,2213,973.1128116302492,687.8526823532126,1258.3729409072857,497.67926283518807,1448.5463604253105
2214,2214,971.6608544212199,686.6352707566498,1256.68643808579,496.6182149802697,1446.70349386217
2215,2215,970.2098151550016,685.4187756691625,1255.0008546408408,495.5580826786032,1444.8615476313998
2216,2216,968.7596970097618,684.2031998275509,1253.3161941919727,494.4988683727436,1443.02052564678
2217,2217,967.3105031532572,682.9885459586703,1251.632460347844,493.44057449561234,1441.180431810902
2218,2218,965.8622367417541,681.7748167785402,1249.9496567049682,492.3832034697308,1439.3412700137774
2219,2219,964.4149009010582,680.5620149758565,1248.26778682626,491.32675769238864,1437.5030441097279
2220,2220,962.9684987718533,679.3501432511844,1246.5868542925223,490.2712395707383,1435.6657579729683
2221,2221,961.5230334645023,678.1392042780894,1244.9068626509152,489.2166514871475,1433.8294154418572
2222,2222,960.0785080809501,676.9292007216272,1243.227815440273,488.1629958154121,1431.994020346488
2223,2223,958.634925705555,675.7201352310299,1241.5497161800802,487.1102749146799,1430.1595764964302
2224,2224,957.1922894173957,674.5120104498463,1239.8725683849452,486.0584911381467,1428.3260876966447
2225,2225,955.7506022842017,673.3048290108684,1238.196375557535,485.0076468286462,1426.4935577397573
2226,2226,954.3098673520499,672.0985935273114,1236.5211411767882,483.95774431081907,1424.6619903932806
2227,2227,952.8700876631406,670.8933066081712,1234.8468687181098,482.9087859048583,1422.831389421423
2228,2228,951.4312662449786,669.6889708485082,1233.173561641449,481.86077391752787,1421.0017585724293
2229,2229,949.9934061035763,668.4855888241905,1231.501223382962,480.81371063793335,1419.1731015692192
2230,2230,948.556510245257,667.2831631102863,1229.8298573802276,479.7675983536392,1417.3454221368747
2231,2231,947.1205816644975,666.0816962708037,1228.1594670581912,478.72243934167443,1415.5187239873208
2232,2232,945.6856233277751,664.8811908444793,1226.490055811071,477.67823585561536,1413.6930107999349
2233,2233,944.2516382038821,663.6816493711124,1224.8216270366518,476.634990149266,1411.868286258498
2234,2234,942.8186292428356,662.4830743735392,1223.154184112132,475.592704460675,1410.0445540249962
2235,2235,941.3865993835186,661.28546836388,1221.4877304031572,474.5513810174542,1408.221817749583
2236,2236,939.9555515533649,660.088833843479,1219.8222692632507,473.5110220368886,1406.4000810698412
2237,2237,938.5254886655748,658.8931733006076,1218.1578040305421,472.4716297239628,1404.5793476071867
2238,2238,937.0964136209644,657.6984892116823,1216.4943380302466,471.43320627216076,1402.759620969768
2239,2239,935.6683293094268,656.5047840428533,1214.8318745760002,470.3957538651378,1400.9409047537158
2240,2240,934.2412386087499,655.3120602490137,1213.170416968486,469.35927467585634,1399.1232025416434
2241,2241,932.8151443841647,654.120320273111,1211.5099684952183,468.323770865742,1397.3065179025873
2242,2242,931.3900494809832,652.9295665401464,1209.85053242182,467.28924457958846,1395.4908543823778
2243,2243,929.9659567449421,651.7398014744389,1208.1921120154452,466.25569796077014,1393.676215529114
2244,2244,928.5428690052956,650.5510274852138,1206.5347105253775,465.2231331384925,1391.8626048720987
2245,2245,927.1207890755195,649.363246967178,1204.878331183861,464.19155222828374,1390.0500259227551
2246,2246,925.699719758202,648.1764623046711,1203.222977211733,463.1609573356505,1388.2384821807536
2247,2247,924.2796638404631,646.9906758678279,1201.5686518130983,462.1313505527379,1386.427977128188
2248,2248,922.8606241042337,645.8058900213841,1199.9153581870833,461.10273396615116,1384.6185142423162
2249,2249,921.4426033137787,644.6221071139393,1198.2630995136183,460.0751096473796,1382.8100969801778
2250,2250,920.0256042258789,643.4393294867479,1196.61187896501,459.0484796606605,1381.002728791097
2251,2251,918.6096295801649,642.2575594651813,1194.9616996951486,458.0228460551923,1379.1964131051375
2252,2252,917.1946821023462,641.0767993618128,1193.3125648428795,456.99821086812403,1377.3911533365683
2253,2253,915.7807645162874,639.8970514867403,1191.6644775458344,455.974576133709,1375.5869528988658
2254,2254,914.3678795239359,638.718318130281,1190.0174409175909,454.9519438678444,1373.7838151800274
2255,2255,912.9560298150652,637.5406015713538,1188.3714580587766,453.93031607554616,1371.9817435545842
2256,2256,911.5452180771501,636.3639040858726,1186.7265320684278,452.90969475835425,1370.180741395946
2257,2257,910.1354469736573,635.1882279282659,1185.0826660190487,451.890081898005,1368.3808120493095
2258,2258,908.7267191653609,634.0135753496115,1183.4398629811103,450.8714794724452,1366.5819588582767
2259,2259,907.3190372922646,632.8399485823077,1181.7981260022216,449.85388944233637,1364.7841851421929
2260,2260,905.9124039867431,631.6673498512575,1180.1574581222287,448.83731376093374,1362.9874942125525
2261,2261,904.5068218748304,630.4957813748956,1178.5178623747652,447.82175437493913,1361.1918893747215
2262,2262,903.1022935577207,629.3252453495484,1176.879341765893,446.80721321076675,1359.3973739046746
2263,2263,901.6988216376614,628.1557439714002,1175.2418993039225,445.7936921938928,1357.6039510814298
2264,2264,900.2964086961476,626.9872794178194,1173.6055379744757,444.78119323226736,1355.8116241600278
2265,2265,898.8950573030484,625.8198538554088,1171.9702607506879,443.769718223649,1354.0203963824476
2266,2266,897.4947700190814,624.6534694418835,1170.3360705962793,442.75926905708485,1352.230270981078
2267,2267,896.0955493940953,623.4881283248279,1168.7029704633628,441.749847611983,1350.4412511762075
2268,2268,894.6973979646353,622.3238326393548,1167.0709632899159,440.7414557558345,1348.6533401734362
2269,2269,893.3003182556834,621.1605845096817,1165.440052001685,439.73409534568054,1346.8665411656862
2270,2270,891.9043127765804,619.9983860458773,1163.8102395072833,438.72776822540857,1345.0808573277523
2271,2271,890.5093840304146,618.8372393515036,1162.1815287093254,437.7224762322297,1343.2962918285994
2272,2272,889.1155345044897,617.6771465158324,1160.553922493147,436.71822119006094,1341.5128478189185
2273,2273,887.7227666743369,616.5181096171074,1158.9274237315663,435.7150049122878,1339.730528436386
2274,2274,886.3310830117904,615.3601307293762,1157.3020352942044,434.71282920776673,1337.9493368158141
2275,2275,884.9404859584115,614.2032118998629,1155.67776001696,433.71169586083056,1336.1692760559924
2276,2276,883.5509779672661,613.0473551846469,1154.0546007498854,432.71160666290075,1334.3903492716315
2277,2277,882.1625614551734,611.8925626079545,1152.4325603023924,431.71256337647515,1332.6125595338717
2278,2278,880.7752388454871,610.7388361986605,1150.8116414923138,430.7145677674426,1330.8359099235317
2279,2279,879.389012548613,609.5861779735587,1149.1918471236672,429.7176215901893,1329.0604035070367
2280,2280,878.0038849538694,608.4345899305276,1147.573179977211,428.72172658163305,1327.2860433261058
2281,2281,876.6198584411709,607.2840740584281,1145.9556428239136,427.7268844699329,1325.512832412409
2282,2282,875.236935387374,606.1346323425199,1144.3392384322283,426.7330969792839,1323.740773795464
2283,2283,873.8551181459975,604.9862667473978,1142.7239695445971,425.7403658149981,1321.969870476997
2284,2284,872.4744090656661,603.8389792322401,1141.1098388990922,424.7486926766229,1320.2001254547095
2285,2285,871.0948104834902,602.69277174582,1139.4968492211603,423.7580792540397,1318.4315417129405
2286,2286,869.7163247217823,601.5476462229793,1137.885003220585,422.76852722377737,1316.6641222197873
2287,2287,868.3389540909291,600.4036045875229,1136.2743035943354,421.78003825191877,1314.8978699299394
2288,2288,866.9627008940456,599.2606487562766,1134.6647530318146,420.79261399776397,1313.1327877903273
2289,2289,865.5875674172081,598.1187806304823,1133.056354203934,419.8062561059984,1311.3688787284177
2290,2290,864.2135559401963,596.9780021049842,1131.4491097754085,418.8209662148428,1309.6061456655498
2291,2291,862.8406687274168,595.8383150607951,1129.8430223940384,417.836745949714,1307.8445915051195
2292,2292,861.4689080351086,594.6997213708199,1128.2380946993972,416.8535969279608,1306.0842191422564
2293,2293,860.0982761010528,593.5622228914001,1126.6343293107054,415.87152075163175,1304.3250314504737
2294,2294,858.7287751612405,592.4258214763647,1125.0317288461163,414.8905190197808,1302.5670313027001
2295,2295,857.3604074340034,591.2905189636065,1123.4302959044003,413.91059331667515,1300.8102215513316
2296,2296,855.993175122554,590.156317177159,1121.830033067949,412.9317452135624,1299.0546050315456
2297,2297,854.6270804329001,589.023217942547,1120.2309429232532,411.95397628231177,1297.3001845834885
2298,2298,853.2621255382464,587.8912230563378,1118.633028020155,410.97728806839865,1295.5469630080943
2299,2299,851.8983126228279,586.7603343236412,1117.0362909220146,410.00168212418333,1293.7949431214724
2300,2300,850.5356438459414,585.6305535273594,1115.4407341645233,409.0271599816382,1292.0441277102445
2301,2301,849.1741213532855,584.5018824379316,1113.8463602686393,408.053723161029,1290.294519545542
2302,2302,847.8137472868495,583.3743228216149,1112.2531717520842,407.08137317812503,1288.5461213955741
2303,2303,846.4545237775957,582.2478764344835,1110.6611711207079,406.11011153907526,1286.7989360161162
2304,2304,845.0964529428171,581.1225450200005,1109.0703608656336,405.13993973812285,1285.0529661475114
2305,2305,843.7395368812905,579.9983303048059,1107.4807434577751,404.1708592538161,1283.3082145087649
2306,2306,842.3837776925993,578.8752340155662,1105.8923213696326,403.2028715642108,1281.5646838209877
2307,2307,841.0291774555515,577.753257860063,1104.3050970510399,402.2359781297373,1279.8223767813656
2308,2308,839.6757382471842,576.6324035438787,1102.7190729504896,401.2701804083416,1278.0812960860267
2309,2309,838.3234621224957,575.5126727529312,1101.1342514920602,400.30547983988805,1276.3414444051034
2310,2310,836.972351130604,574.3940671670268,1099.5506350941812,399.3418778579754,1274.6028244032327
2311,2311,835.6224073118864,573.2765884577141,1097.9682261660587,398.37937588826594,1272.8654387355068
2312,2312,834.2736326916233,572.1602382828235,1096.3870271004232,397.4179753436236,1271.1292900396231
2313,2313,832.9260292855251,571.0450182911732,1094.8070402798771,396.45767762827194,1269.3943809427783
2314,2314,831.5795990958686,569.9309301191371,1093.2282680726003,395.4984841346494,1267.6607140570877
2315,2315,830.2343441152736,568.8179753940336,1091.6507128365138,394.54039624654035,1265.928291984007
2316,2316,828.8902663264885,567.7061557338483,1090.0743769191286,393.5834153387549,1264.197117314222
2317,2317,827.547367705087,566.5954727496799,1088.4992626604942,392.62754277940854,1262.4671926307656
2318,2318,826.2056502026809,565.4859280311846,1086.9253723741772,391.67277991685364,1260.7385204885081
2319,2319,824.8651157704189,564.3775231667476,1085.3527083740903,390.71912809763325,1259.0111034432045
2320,2320,823.5257663509029,563.2702597367054,1083.7812729651005,389.76658866057375,1257.2849440412322
2321,2321,822.1876038627078,562.1641393000315,1082.211068425384,388.81516292491403,1255.5600448005016
2322,2322,820.8506302204709,561.0591634114548,1080.6420970294869,387.86485220544427,1253.8364082354974
2323,2323,819.5148473378431,559.9553336239635,1079.0743610517227,386.9156578147105,1252.1140368609756
2324,2324,818.1802570993636,558.8526514648619,1077.5078627338653,385.9675810418606,1250.3929331568665
2325,2325,816.8468613899706,557.7511184609,1075.9426043190413,385.02062317485303,1248.6730996050883
2326,2326,815.5146620844228,556.6507361294576,1074.378588039388,384.07478549281416,1246.9545386760315
2327,2327,814.183661038255,555.5515059704956,1072.8158161060144,383.130069258656,1245.237252817854
2328,2328,812.853860099855,554.4534294771036,1071.2542907226064,382.1864757286027,1243.5212444711071
2329,2329,811.5252611130473,553.3565081377826,1069.694014088312,381.2440061542729,1241.8065160718218
2330,2330,810.1978659037263,552.2607434247037,1068.1349883827488,380.3026617720219,1240.0930700354306
2331,2331,808.8716762873871,551.1661368002292,1066.577215774545,379.3624438087905,1238.3809087659838
2332,2332,807.546694067539,550.072689715957,1065.020698419121,378.42335348156917,1236.6700346535088
2333,2333,806.2229210437887,548.9804036190883,1063.465438468489,377.48539200262127,1234.9604500849562
2334,2334,804.90035900064,547.8892799432072,1061.911438058073,376.5485605715852,1233.2521574296948
2335,2335,803.5790097090749,546.7993201096056,1060.3586993085441,375.6128603766261,1231.5451590415237
2336,2336,802.2588749313729,545.7105255312601,1058.8072243314857,374.6782925978516,1229.8394572648942
2337,2337,800.93995642352,544.6228976148792,1057.257015232161,373.7448584091186,1228.1350544379216
2338,2338,799.6222559199385,543.5364377480748,1055.7080740918022,372.81255896683246,1226.4319528730446
2339,2339,798.3057751570611,542.4511473192704,1054.160402994852,371.88139542740987,1224.7301548867124
2340,2340,796.9905158508332,541.3670276987245,1052.6140040029418,370.95136893065205,1223.0296627710143
2341,2341,795.6764797127977,540.2840802518925,1051.068879173703,370.0224806112891,1221.3304788143064
2342,2342,794.3636684422497,539.2023063331534,1049.525030551346,369.0947315937558,1219.6326052907436
2343,2343,793.0520837242634,538.1217072839913,1047.9824601645355,368.16812299047655,1217.9360444580502
2344,2344,791.7417272378293,537.0422844397885,1046.44117003587,367.24265590776133,1216.2407985678974
2345,2345,790.432600650263,535.9640391251517,1044.9011621753743,366.31833144174414,1214.546869858782
2346,2346,789.1247056145019,534.8869726517923,1043.3624385772114,365.39515067665275,1212.854260552351
2347,2347,787.8180437819587,533.8110863290638,1041.8250012348537,364.4731146938004,1211.162972870117
2348,2348,786.5126167800258,532.736381445291,1040.2888521147606,363.5522245554678,1209.473009004584
2349,2349,785.2084262361291,531.6628592877951,1038.753993184463,362.6324813222391,1207.784371150019
2350,2350,783.905473766245,530.5905211334994,1037.2204263989906,361.71388604500225,1206.0970614874877
2351,2351,782.6037609706223,529.5193682451561,1035.6881536960884,360.79643976151203,1204.4110821797326
2352,2352,781.3032894473816,528.4494018827511,1034.1571770120122,359.8801435063307,1202.7264353884325
2353,2353,780.0040607699896,527.3806232846309,1032.6274982553482,358.96499829439193,1201.0431232455871
2354,2354,778.7060765172309,526.3130336928142,1031.0991193416476,358.05100514320304,1199.361147891259
2355,2355,777.4093382501063,525.2466343333149,1029.5720421668977,357.13816505545407,1197.6805114447586
2356,2356,776.1138475183316,524.1814264219445,1028.0462686147187,356.226479024353,1196.0012160123101
2357,2357,774.8196058639282,523.1174111669385,1026.521800560918,355.315948035612,1194.3232636922444
2358,2358,773.5266148173823,522.054589766036,1024.9986398687288,354.40657306513845,1192.6466565696262
2359,2359,772.234875896917,520.9929634058124,1023.4767883880215,353.4983550784093,1190.9713967154246
2360,2360,770.944390611408,519.932533263996,1021.9562479588201,352.5912950323879,1189.2974861904281
2361,2361,769.6551604684466,518.8733005165799,1020.4370204203134,351.685393882002,1187.6249270548913
2362,2362,768.3671869473293,517.815266314542,1018.9191075801166,350.78065255935053,1185.953721335308
2363,2363,767.0804715314378,516.7584318115853,1017.4025112512902,349.8770719983503,1184.283871064525
2364,2364,765.7950156896673,515.7027981484255,1015.887233230909,348.9746531209309,1182.6153782584036
2365,2365,764.510820882566,514.6483664577434,1014.3732753073887,348.07339684119484,1180.9482449239372
2366,2366,763.2278885531591,513.5951378566963,1012.860639249622,347.1733040590543,1179.282473047264
2367,2367,761.9462201425789,512.5431134600204,1011.3493268251374,346.27437567164804,1177.61806461351
2368,2368,760.665817081604,511.4922943728069,1009.8393397904011,345.3766125669421,1175.9550215962659
2369,2369,759.3866807838003,510.44268168473565,1008.3306798828651,344.48001561869256,1174.2933459489082
2370,2370,758.1088126600487,509.39427648258635,1006.823348837511,343.58458569761143,1172.633039622486
2371,2371,756.8322141050083,508.3470798384278,1005.3173483715889,342.69032366070746,1170.9741045493092
2372,2372,755.5568865083178,507.30109281934375,1003.8126801972919,341.79723036002775,1169.316542656608
2373,2373,754.2828312484733,506.25631648218285,1002.3093460147636,340.9053066379892,1167.6603558589572
2374,2374,753.0100496921934,505.2127518731418,1000.8073475112451,340.0145533271074,1166.0055460572794
2375,2375,751.7385431955474,504.17040002844465,999.3066863626502,339.1249712503761,1164.3521151407188
2376,2376,750.4683131036973,503.12926197433535,997.8073642330592,338.23656122142734,1162.7000649859672
2377,2377,749.1993607589592,502.0893387339412,996.3093827839772,337.3493240505959,1161.0493974673225
2378,2378,747.9316874880344,501.05063131632903,994.8127436597398,336.46326053519203,1159.4001144408767
2379,2379,746.6652946082388,500.01314072184766,993.31744849463,335.57837146425356,1157.7522177522242
2380,2380,745.4001834237242,498.9768679389043,991.8234989085441,334.69465761569097,1156.1057092317574
2381,2381,744.1363552381508,497.94181395471867,990.330896521583,333.8121197657639,1154.4605907105379
2382,2382,742.8738113370702,496.90797974051424,988.839642933626,332.9307586761436,1152.8168639979967
2383,2383,741.6125529958713,495.87536625807866,987.3497397336639,332.0505750995502,1151.1745308921923
2384,2384,740.3525814875356,494.84397446637456,985.8611885086967,331.1715697856006,1149.5335931894706
2385,2385,739.0938980656555,493.8138053071507,984.3739908241603,330.29374346814745,1147.8940526631636
2386,2386,737.8365039808489,492.7848597189175,982.8881482427803,329.41709687762994,1146.2559110840677
2387,2387,736.5804004750265,491.75713863207454,981.4036623179785,328.5416307367733,1144.6191702132796
2388,2388,735.3255887721953,490.73064296114103,979.9205345832495,327.66734575377154,1142.983831790619
2389,2389,734.0720700919114,489.70537361598326,978.4387665678396,326.7942426320312,1141.3498975517916
2390,2390,732.8198456471215,488.68133150030326,976.9583597939397,325.92232206909114,1139.7173692251517
2391,2391,731.5689166361035,487.65851750457716,975.4793157676298,325.0515847502263,1138.0862485219807
2392,2392,730.3192842478097,486.6369325105353,974.0016359850841,324.1820313523524,1136.456537143267
2393,2393,729.0709496659022,485.61657739480904,972.5253219369953,323.3136625474136,1134.8282367843908
2394,2394,727.8239140595235,484.59745302091994,971.0503750981271,322.4464789951843,1133.2013491238627
2395,2395,726.5781785898546,483.5795602449389,969.5767969347703,321.58048134832836,1131.575875831381
2396,2396,725.3337444072215,482.5628999131572,968.1045889012858,320.71567025044766,1129.9518185639954
2397,2397,724.0906126576277,481.54747286728485,966.6337524479707,319.85204634038956,1128.329178974866
2398,2398,722.84878446882,480.5332799329349,965.1642890047051,318.9896102423447,1126.7079586952952
2399,2399,721.6082609692951,479.5203219355903,963.6962000029998,318.12836257978705,1125.088159358803
2400,2400,720.3690432668916,478.5085996825763,962.229486851207,317.2683039596994,1123.4697825740839
2401,2401,719.1311324695188,477.49811398044807,960.7641509585894,316.4094349877343,1121.8528299513032
2402,2402,717.8945296707066,476.4888656230106,959.3001937184025,315.5517562578799,1120.2373030835333
2403,2403,716.6592359522862,475.4808553934369,957.8376165111354,314.6952683542041,1118.6232035503683
2404,2404,715.4252523991981,474.47408407674646,956.3764207216498,313.8399718617787,1117.0105329366177
2405,2405,714.1925800666763,473.4685524321537,954.9166077011989,312.98586734247186,1115.3992927908807
2406,2406,712.961220017028,472.46426122413817,953.4581788099179,312.1329553622116,1113.7894846718445
2407,2407,711.7311732969138,471.4612112031923,952.0011353906352,311.2812364740446,1112.181110119783
2408,2408,710.5024409475001,470.45940311453836,950.5454787804617,310.43071122589726,1110.5741706691028
2409,2409,709.2750239916862,469.4588376871716,949.0912102962009,309.5813801508284,1108.968667832544
2410,2410,708.0489234519234,468.45951564906704,947.6383312547798,308.7332437804962,1107.3646031233507
2411,2411,706.8241403384873,467.46143771720926,946.1868429597653,307.8863026363573,1105.7619780406171
2412,2412,705.6006756534377,466.46460460076065,944.7367467061149,307.04055723230925,1104.1607940745662
2413,2413,704.3785303871454,465.469016998636,943.2880437756547,306.1960080729631,1102.5610527013278
2414,2414,703.1577055206373,464.47467560086267,941.8407354404119,305.3526556543463,1100.9627553869282
2415,2415,701.9382020297545,463.48158109247277,940.3948229670362,304.5105004676183,1099.3659035918909
2416,2416,700.720020876047,462.4897341457753,938.9503076063187,303.66954299226074,1097.7704987598331
2417,2417,699.5031630179393,461.4991354297907,937.5071906060879,302.8297837043584,1096.17654233152
2418,2418,698.287629399864,460.50978560090186,936.0654731988262,301.9912230682604,1094.5840357314678
2419,2419,697.0734209552572,459.5216853056295,934.625156604885,301.153861539211,1092.9929803713035
2420,2420,695.8605386137123,458.5348351864318,933.1862420409927,300.31769956824473,1091.4033776591798
2421,2421,694.6489832933984,457.54923587564735,931.7487307111494,299.48273759714664,1089.8152289896502
2422,2422,693.4387559034624,456.5648879971422,930.3126238097825,298.64897605959544,1088.2285357473293
2423,2423,692.2298573499995,455.58179217147756,928.8779225285215,297.8164153857962,1086.643299314203
2424,2424,691.022288514531,454.5999489980033,927.4446280310588,296.98505598698483,1085.0595210420772
2425,2425,689.8160502842316,453.6193590799562,926.0127414885069,296.154898277106,1083.4772022913571
2426,2426,688.6111435318228,452.64002300786706,924.5822640557785,295.32594265856324,1081.8963444050823
2427,2427,687.4075691222079,451.66194136495517,923.1531968794606,294.49818952678675,1080.316948717629
2428,2428,686.2053279135366,450.6851147279761,921.7255410990972,293.6716392709357,1078.7390165561376
2429,2429,685.0044207450131,449.70954365718467,920.2992978328416,292.8462922652991,1077.1625492247272
2430,2430,683.8048484596504,448.7352287151807,918.8744682041201,292.0221488855343,1075.5875480337666
2431,2431,682.6066118808749,447.76217044749865,917.4510533142511,291.19920949191453,1074.0140142698351
2432,2432,681.4097118385869,446.7903694045598,916.029054272614,290.37747444854165,1072.441949228632
2433,2433,680.2141491354982,445.8198261130659,914.6084721579306,289.5569440981111,1070.8713541728853
2434,2434,679.0199245748368,444.8505410995261,913.1893080501475,288.7376187826523,1069.3022303670211
2435,2435,677.827038952455,443.8825148835656,911.7715630213445,287.91949883763937,1067.7345790672707
2436,2436,676.6354930476161,442.91574797021156,910.3552381250207,287.10258458527517,1066.1684015099572
2437,2437,675.4452876425303,441.95024086636715,908.9403344186934,286.28687634892503,1064.6036989361355
2438,2438,674.2564235016464,440.9859940631527,907.5268529401401,285.4723744374903,1063.0404725658025
2439,2439,673.0689013861509,440.023008048389,906.1147947239127,284.6590791565478,1061.478723615754
2440,2440,671.8827220388935,439.06128329374707,904.7041607840399,283.84699079698277,1059.9184532808042
2441,2441,670.6978862053681,438.1008202726284,903.2949521381079,283.036109650802,1058.3596627599343
2442,2442,669.5143946174255,437.14161944619536,901.8871697886557,282.22643599870867,1056.8023532361424
2443,2443,668.3322480013318,436.1836812702106,900.4808147324529,281.4179701161298,1055.2465258865336
2444,2444,667.1514470694052,435.22700618820573,899.0758879506047,280.6107122674061,1053.6921818714043
2445,2445,665.9719925257313,434.27159463594546,897.672390415517,279.8046627094217,1052.139322342041
2446,2446,664.7938850735386,433.31744704790094,896.2703230991763,278.9998216974759,1050.5879484496013
2447,2447,663.6171253986155,432.3645638432992,894.8696869539317,278.1961894730884,1049.0380613241425
2448,2448,662.4417141853601,431.4129454395944,893.4704829311257,277.39376627575064,1047.4896620949694
2449,2449,661.2676521007866,430.46259223891786,892.0727119626553,276.5925523310053,1045.942751870568
2450,2450,660.0949398151268,429.51350464538683,890.6763749848669,275.79254786556015,1044.3973317646935
2451,2451,658.9235779793718,428.5656830464085,889.2814729123351,274.9937530910996,1042.853402867644
2452,2452,657.7535672440144,427.6191278283657,887.8880066596632,274.19616821793323,1041.3109662700956
2453,2453,656.5849082412085,426.67383936160957,886.4959771208074,273.3997934418769,1039.77002304054
2454,2454,655.4176016052804,425.72981801751433,885.1053851930465,272.6046289590036,1038.2305742515573
2455,2455,654.2516479593119,424.7870641575936,883.7162317610301,271.8106749564481,1036.6926209621756
2456,2456,653.0870479156863,423.8455781336272,882.3285176977454,271.01793161225453,1035.1561642191182
2457,2457,651.9238020790019,422.9053602903134,880.9422438676904,270.2263990978545,1033.6212050601494
2458,2458,650.7619110452518,421.9664109643369,879.5574111261668,269.43607757706025,1032.0877445134433
2459,2459,649.6013754053868,421.02873048772847,878.174020323045,268.6469672092895,1030.555783601484
2460,2460,648.4421957354758,420.0923191793683,876.7920722915833,267.8590681419633,1029.0253233289884
2461,2461,647.284372614022,419.1571773595637,875.4115678684802,267.07238052325823,1027.4963647047857
2462,2462,646.1279065986923,418.2233053304154,874.0325078669692,266.2869044848975,1025.968908712487
2463,2463,644.9727982439931,417.29070339083205,872.6548930971542,265.5026401553914,1024.4429563325948
2464,2464,643.8190481036861,416.35937183845715,871.278724368915,264.7195876616379,1022.9185085457343
2465,2465,642.6666567142033,415.4293109558495,869.9040024725572,263.937747116947,1021.3955663114597
2466,2466,641.5156246038425,414.50052101808865,868.5307281895964,263.157118627586,1019.8741305800991
2467,2467,640.3659522962599,413.5730022957905,867.1589022967294,262.37770229547755,1018.3542022970423
2468,2468,639.2176403106421,412.64675505522825,865.7885255660559,261.5994982182857,1016.8357824029985
2469,2469,638.0706891497443,411.7217795482117,864.4195987512769,260.82250648052326,1015.3188718189654
2470,2470,636.9250993073742,410.7980760186472,863.0521225961013,260.04672715949573,1013.8034714552527
2471,2471,635.7808712846359,409.87564471570886,861.6860978535628,259.27216033642424,1012.2895822328475
2472,2472,634.6380055561642,408.9544858658671,860.3215252464613,258.4988060723358,1010.7772050399926
2473,2473,633.4965026000473,408.03459969796006,858.9584055021345,257.7266644299019,1009.2663407701926
2474,2474,632.3563628819729,407.1159864298915,857.5967393340543,256.95573546183726,1007.7569903021085
2475,2475,631.2175868598533,406.19864627234745,856.2365274473592,256.1860192140101,1006.2491545056965
2476,2476,630.0801749830113,405.2825794282428,854.8777705377797,255.41751572506382,1004.7428342409587
2477,2477,628.9441276965731,404.36778609650355,853.5204692966427,254.6502250297906,1003.2380303633556
2478,2478,627.8094454384636,403.45426646938404,852.1646244075432,253.8841471566643,1001.7347437202629
2479,2479,626.6761286254059,402.5420207206438,850.810236530168,253.11928211746897,1000.2329751333428
2480,2480,625.5441776830369,401.63104903113503,849.4573063349387,252.35562992986706,998.7327254362067
2481,2481,624.4135930237098,400.72135156991146,848.1058344775082,251.59319060071255,997.2339954467071
2482,2482,623.2843750460512,399.81292849405907,846.7558215980433,250.83196412606435,995.736785966038
2483,2483,622.1565241493026,398.90577996049785,845.4072683381074,250.07195050129462,994.2410977973107
2484,2484,621.0300407227032,397.9999061172381,844.0601753281684,249.31314971359473,992.7469317318117
2485,2485,619.9049251429708,397.09530710123016,842.7145431847114,248.55556174006978,991.2542885458718
2486,2486,618.7811777798552,396.19198304306684,841.3703725166436,247.79918655187458,989.7631690078358
2487,2487,617.6587990065003,395.2899340756538,840.0276639373469,247.04402412175608,988.2735738912445
2488,2488,616.5377891716792,394.38916031086694,838.6864180324914,246.29007440365888,986.7855039396994
2489,2489,615.4181486302047,393.4896618650223,837.346635395387,245.53733735490073,985.2989599055086
2490,2490,614.2998777197467,392.59143883976753,836.008316599726,244.7858129197814,983.8139425197121
2491,2491,613.182976774978,391.6944913334082,834.6714622165478,244.0355010390283,982.3304525109277
2492,2492,612.0674461210409,390.7988194358801,833.3360728062017,243.2864016457728,980.848490596309
2493,2493,610.9532860797391,389.9044232337976,832.0021489256806,242.53851466983656,979.3680574896416
2494,2494,609.8404969627552,389.01130280472313,830.6696911207873,241.7918400327017,977.8891538928087
2495,2495,608.7290790692109,388.1194582150802,829.3386999233417,241.0463776456598,976.4117804927621
2496,2496,607.6190326955148,387.22888952868436,828.0091758623452,240.30212741746413,974.9359379735654
2497,2497,606.5103581353085,386.3395968062374,826.6811194643795,239.55908925352344,973.4616270170935
2498,2498,605.4030556658163,385.4515800944782,825.3545312371543,238.81726304691944,971.9888482847132
2499,2499,604.2971255579412,384.56483943413093,824.0294116817514,238.07664868492407,970.5176024309583
2500,2500,603.1925680865356,383.67937486864764,822.7057613044236,237.3372460567224,969.0478901163489
2501,2501,602.0893835001657,382.79518641912136,821.38358058121,236.59905503175844,967.579711968573
2502,2502,600.9875720581092,381.9122741149011,820.0628700013174,235.86207548609565,966.1130686301228
2503,2503,599.887133999324,381.03063796808914,818.7436300305587,235.1263072805993,964.6479607180486
2504,2504,598.7880695625913,380.15027798989854,817.4258611352841,234.39175027476995,963.1843888504127
2505,2505,597.6903789758542,379.27119418194604,816.1095637697623,233.65840431934066,961.7223536323677
2506,2506,596.5940624610291,378.3933865405044,814.7947383815538,232.92626926015458,960.2618556619036
2507,2507,595.4991202366018,377.51685505825463,813.481385414949,232.19534493935652,958.802895533847
2508,2508,594.4055525038203,376.64159971296215,812.1695052946785,231.4656311857234,957.3454738219173
2509,2509,593.3133594659666,375.76762048378987,810.8590984481434,230.73712782900543,955.8895911029279
2510,2510,592.2225413144622,374.8949173392357,809.5501652896887,230.00983468908464,954.4352479398398
2511,2511,591.1330982400211,374.02349024687453,808.2427062331677,229.28375158477672,952.9824448952655
2512,2512,590.0450304107103,373.15333915486383,806.9367216665568,228.5588783176329,951.5311825037877
2513,2513,588.9583380084719,372.2844640222386,805.6322119947051,227.83521469808306,950.0814613188606
2514,2514,587.873021191672,371.4168647880956,804.3291775952484,227.11276051904474,948.6332818642993
2515,2515,586.7890801175434,370.55054138986355,803.0276188452233,226.39151557141025,947.1866446636766
2516,2516,585.7065149352106,369.68549375795226,801.727536112469,225.67147963977993,945.7415502306413
2517,2517,584.6253257920105,368.8217218205613,800.4289297634596,224.95265250626193,944.297999077759
2518,2518,583.5455128185856,367.95922549159224,799.1318001455791,224.23503394026335,942.855991696908
2519,2519,582.4670761420668,367.09800468148137,797.8361476026523,223.51862370775768,941.415528576376
2520,2520,581.3900158920666,366.2380593023088,796.5419724818244,222.80342157580355,939.9766102083296
2521,2521,580.3143321724428,365.3793892440353,795.2492751008504,222.08942729176357,938.5392370531222
2522,2522,579.2400250996461,364.52199440674195,793.9580557925503,221.3766406114725,937.1034095878197
2523,2523,578.167094769105,363.66587467254465,792.6683148656654,220.66506127483774,935.6691282633723
2524,2524,577.0955412777732,362.8110299242371,791.3800526313094,219.95468902187963,934.2363935336668
2525,2525,576.0253647096225,361.9574600333216,790.0932693859235,219.2455235824542,932.8052058367908
2526,2526,574.956565148385,361.10516487072596,788.8079654260441,218.53756468561994,931.3755656111501
2527,2527,573.8891426620708,360.25414429379924,787.5241410303422,217.83081204828494,929.9474732758565
2528,2528,572.8230973188624,359.40439815936094,786.241796478364,217.1252653863599,928.520929251365
2529,2529,571.7584291791002,358.5559263174992,784.9609320407012,216.42092440976518,927.0959339484352
2530,2530,570.6951382880656,357.70872860509405,783.681547971037,215.7177888164464,925.6724877596847
2531,2531,569.6332247000743,356.8628048661096,782.4036445340389,215.01585831013313,924.2505910900154
2532,2532,568.5726884498848,356.01815492775796,781.1272219720117,214.3151325796734,922.8302443200962
2533,2533,567.5135295693744,355.17477861440995,779.852280524339,213.61561131110028,921.4114478276485
2534,2534,566.4557480852337,354.3326757456199,778.5788204248475,212.91729418587727,919.9942019845902
2535,2535,565.3993440150184,353.49184613301657,777.3068418970203,212.22018087834874,918.5785071516881
2536,2536,564.3443173676307,352.6522895804286,776.0363451548327,211.5242710556272,917.1643636796341
2537,2537,563.2906681538054,351.81400589277644,774.7673304148344,210.82956438542385,915.751771922187
2538,2538,562.238396371801,350.9769948642186,773.4997978793833,210.13606052583037,914.3407322177716
2539,2539,561.1875020067218,350.14125627734836,772.2337477360953,209.44375912443263,912.931244889011
2540,2540,560.1379850477366,349.30678991781906,770.9691801776542,208.75265983120744,911.5233102642658
2541,2541,559.089845472895,348.47359556158574,769.7060953842043,208.06276228737954,910.1169286584105
2542,2542,558.04308325423,347.6416729791004,768.4444935293598,207.374066129014,908.7121003794462
2543,2543,556.9976983551169,346.8110219332947,767.1843747769391,206.68657098541325,907.3088257248205
2544,2544,555.9536907404355,345.98164218771296,765.925739293158,206.00027648589787,905.9071049949731
2545,2545,554.9110603541934,345.1535334881989,764.6685872201879,205.3151822442025,904.5069384641843
2546,2546,553.8698071498774,344.32669558796863,763.4129187117861,204.6312878800294,903.1083264197254
2547,2547,552.8299310616926,343.501128224034,762.1587338993512,203.94859299892835,901.7112691244569
2548,2548,551.7914320245978,342.67683113330315,760.9060329158925,203.26709720577344,900.3157668434222
2549,2549,550.7543099637799,341.85380404430316,759.6548158832566,202.58680009798536,898.9218198295744
2550,2550,549.7185647992569,341.0320466807748,758.405082917739,201.90770126845337,897.5294283300605
2551,2551,548.6841964463609,340.21155876213663,757.1568341305853,201.22980030598717,896.1385925867347
2552,2552,547.6512048099062,339.39233999854775,755.9100696212646,200.55309679097547,894.7493128288369
2553,2553,546.6195897896184,338.5743900957543,754.6647894834825,199.877590299845,893.3615892793919
2554,2554,545.5893512850948,337.75770875863134,753.4209938115583,199.2032804076557,891.975422162534
2555,2555,544.560489179279,336.94229567824027,752.1786826803177,198.53016667754787,890.5908116810101
2556,2556,543.5330033555249,336.12815054522423,750.9378561658256,197.85824867169038,889.2077580393594
2557,2557,542.506893692477,335.31527304601957,749.6985143389344,197.18752594838134,887.8262614365726
2558,2558,541.482160055955,334.50366285601706,748.4606572558929,196.51799805605845,886.4463220558515
2559,2559,540.4588023076203,333.6933196467044,747.2242849685363,195.84966453942712,885.0679400758136
2560,2560,539.4368203080303,332.8842430882489,745.9893975278117,195.18252494172805,883.6911156743325
2561,2561,538.4162139096646,332.076432843716,744.7559949756132,194.51657879975028,882.315849019579
2562,2562,537.3969829456616,331.26988855976913,743.5240773315542,193.85182563584078,880.9421402554825
2563,2563,536.3791272669251,330.4646098973364,742.2936446365138,193.18826498427728,879.5699895495729
2564,2564,535.3626466992882,329.66059649619496,741.0646969023815,192.52589636079944,878.1993970377771
2565,2565,534.3475410700911,328.8578479968526,739.8372341433296,191.86471928136035,876.8303628588219
2566,2566,533.3338101990089,328.05636403326787,738.6112563647499,191.20473325610726,875.4628871419105
2567,2567,532.3214538988997,327.25614423324197,737.3867635645574,190.5459377894702,874.0969700083292
2568,2568,531.3104719805052,326.4571882222974,736.163755738713,189.88833238349218,872.7326115775182
2569,2569,530.3008642396145,325.659495613439,734.94223286579,189.23191652932195,871.369811949907
2570,2570,529.2926304799972,324.8630660258044,733.72219493419,188.57668972300917,870.0085712369853
2571,2571,528.2857704832543,324.0678990596233,732.5036419068853,187.9226514438693,868.6488895226393
2572,2572,527.28028403922,323.27399432166834,731.2865737567715,187.26980117663396,867.2907669018059
2573,2573,526.276170922968,322.4813514061199,730.0709904398161,186.6181383948878,865.9342034510482
2574,2574,525.2734309040061,321.68996990221314,728.8568919057991,185.9676625676845,864.5791992403276
2575,2575,524.272063752269,320.8998493990244,727.6442781055136,185.31837316352795,863.2257543410101
2576,2576,523.2720692231461,320.11098947329674,726.4331489729955,184.6702696400638,861.8738688062284
2577,2577,522.2734470758063,319.32338970454435,725.2235044470683,184.02335145703643,860.5235426945762
2578,2578,521.276197053811,318.537049658893,724.0153444487289,183.37761806228104,859.1747760453409
2579,2579,520.2803189034751,317.7519689044363,722.8086689025138,182.73306890507712,857.8275689018731
2580,2580,519.2858123569639,316.9681469971627,721.6034777167652,182.0897034239619,856.4819212899658
2581,2581,518.2926771486414,316.1855834945497,720.399770802733,181.44752105848858,855.1378332387942
2582,2582,517.3009130005007,315.40427794356185,719.1975480574396,180.80652123893594,853.7953047620655
2583,2583,516.3105196327335,314.6242298890883,717.9968093763787,180.1667033933249,852.4543358721421
2584,2584,515.3214967621593,313.8454388730079,716.7975546513107,179.52806694690685,851.1149265774118
2585,2585,514.3338440885547,313.06790442276167,715.5997837543476,178.8906113122331,849.7770768648762
2586,2586,513.3475613211647,312.2916260731427,714.4034965691867,178.25433590779477,848.4407867345346
2587,2587,512.3626481530519,311.516603345302,713.2086929608017,177.6192401401354,847.1060561659683
2588,2588,511.37910427178184,310.7428357555858,712.0153727879779,176.9853234114551,845.7728851321085
2589,2589,510.39692936922177,309.9703228232848,710.8235359151588,176.35258512599347,844.44127361245
2590,2590,509.4161231185732,309.19906405223844,709.6331821849079,175.72102467468187,843.1112215624645
2591,2591,508.43668519540455,308.4290589475789,708.4443114432302,175.0906414490284,841.7827289417808
2592,2592,507.458615267712,307.66030700797785,707.2569235274461,174.46143483482172,840.4557957006023
2593,2593,506.4819130003487,306.89280772924405,706.0710182714533,173.83340421517426,839.1304217855231
2594,2594,505.50657804771765,306.12656059801657,704.8865954974187,173.2065489648826,837.8066071305527
2595,2595,504.5326100594007,305.36156509686555,703.7036550219359,172.5808684551754,836.4843516636261
2596,2596,503.56000868303204,304.59782070630877,702.5221966597553,171.95636205515984,835.1636553109042
2597,2597,502.5887735609866,303.83532690196864,701.3422202200046,171.3330291292899,833.8445179926833
2598,2598,501.6189043262847,303.0740831517878,700.1637255007815,170.71086903545665,832.5269396171127
2599,2599,500.65040060580657,302.31408891805495,698.9867122935582,170.08988112622046,831.2109200853927
2600,2600,499.68326202720806,301.5553436633655,697.8111803910506,169.47006475413713,829.896459300279
2601,2601,498.7174882067379,300.79784684067334,696.6371295728025,168.85141926329692,828.5835571501789
2602,2602,497.753078757137,300.04159789972664,695.4645596145474,168.2339439947864,827.2722135194877
2603,2603,496.7900332907706,299.2865962895908,694.2934702919504,167.61763828880424,825.9624282927371
2604,2604,495.82835140686853,298.5328414481519,693.1238613655852,167.00250147567414,824.6542013380629
2605,2605,494.86803270117605,297.7803328100599,691.9557325922922,166.3885328826492,823.3475325197029
2606,2606,493.90907676816045,297.02906980874616,690.7890837275747,165.7757318358033,822.0424217005176
2607,2607,492.9514831912369,296.27905186818913,689.6239145142847,165.16409765282395,820.7388687296498
2608,2608,491.99525155289393,295.5302784111221,688.4602246946658,164.5536296499409,819.436873455847
2609,2609,491.04038142870127,294.7827488544556,687.298014002947,163.94432713829178,818.1364357191108
2610,2610,490.086872389542,294.03646261081445,686.1372821682696,163.33618942499612,816.837555354088
2611,2611,489.1347239984252,293.29141908599354,684.9780289108569,162.729215811039,815.5402321858114
2612,2612,488.18393582078033,292.54761768748665,683.820253954074,162.12340559862412,814.2444660429366
2613,2613,487.23450740553596,291.8050578090604,682.6639570020116,161.51875807807664,812.9502567329953
2614,2614,486.286438305375,291.06373884708177,681.5091377636682,160.91527254155295,811.6576040691971
2615,2615,485.3397280670384,290.3236601928307,680.355795941246,160.31294827669223,810.3665078573845
2616,2616,484.3943762273719,289.5848212290763,679.2039312256675,159.71178456354585,809.0769678911979
2617,2617,483.45038231981084,288.84722133555385,678.0535433040678,159.1117806793826,807.7889839602391
2618,2618,482.5077458760441,288.11085989016146,676.9046318619268,158.51293589957305,806.5025558525151
2619,2619,481.56646641997656,287.37573626415974,675.7571965757934,157.9152494936152,805.2176833463379
2620,2620,480.6265434685612,286.6418498227564,674.611237114366,157.31872072555313,803.9343662115692
2621,2621,479.6879765387896,285.9091999310416,673.4667531465376,156.72334885920964,802.6526042183696
2622,2622,478.75076513645035,285.1777859444656,672.3237443284352,156.1291331498091,801.3723971230916
2623,2623,477.81490876618045,284.4476072172449,671.182210315116,155.53607285128794,800.093744681073
2624,2624,476.8804069311558,283.71866310213096,670.0421507601807,154.9441672161144,798.8166466461971
2625,2625,475.947259120965,282.99095294052483,668.9035653014051,154.35341548689814,797.5411027550318
2626,2626,475.01546482547224,282.2644760735808,667.7664535773637,153.76381690565324,796.2671127452912
2627,2627,474.0850235303225,281.53923183881716,666.6308152218278,153.17537071114702,794.9946763494979
2628,2628,473.155934712235,280.8152195662216,665.4966498582485,152.58807613554598,793.7237932889241
2629,2629,472.2281978486085,280.09243858591014,664.3639571113068,152.00193241077784,792.4544632864391
2630,2630,471.30181241025855,279.37088822240514,663.232736598112,151.41693876383613,791.186686056681
2631,2631,470.3767778547291,278.65056778911463,662.1029879203436,150.8330944120383,789.9204612974199
2632,2632,469.45309364991573,277.93147660738344,660.9747106924481,150.25039857902857,788.6557887208029
2633,2633,468.5307592452428,277.2136139835872,659.8479045068984,149.66885047581678,787.3926680146687
2634,2634,467.6097740912577,276.49697922442965,658.7225689580857,149.08844931321096,786.1310988693044
2635,2635,466.69013763764923,275.7815716356606,657.5987036396378,148.50919430100157,784.8710809742969
2636,2636,465.7718493230544,275.0673905138532,656.4763081322557,147.9310846410524,783.6126140050565
2637,2637,464.85490858109597,274.3544351510529,655.355382011139,147.35411953102414,782.3556976311678
2638,2638,463.9393148440006,273.64270483798146,654.2359248500197,146.77829816730207,781.1003315206991
2639,2639,463.02506754022204,272.93219886208504,653.1179362183591,146.203619743327,779.8465153371171
2640,2640,462.11216609145265,272.2229165047296,652.0014156781757,145.63008344691423,778.5942487359911
2641,2641,461.20060991134017,271.5148570408986,650.8863627817817,145.0576884606043,777.343531362076
2642,2642,460.29039841532494,270.8080197463778,649.7727770842721,144.48643396707973,776.0943628635702
2643,2643,459.3815310095191,270.10240388914286,648.6606581298954,143.9163191422254,774.8467428768129
2644,2644,458.47400709826775,269.3980087355908,647.5500054609447,143.34734316047275,773.6006710360627
2645,2645,457.56782608047723,268.69483354738054,646.4408186135739,142.7795051919827,772.3561469689718
2646,2646,456.66298735184637,267.99287758321015,645.3330971204825,142.21280440411937,771.1131702995733
2647,2647,455.75949029416586,267.2921400903396,644.226840497992,141.64723995445542,769.8717406338762
2648,2648,454.8573343004467,266.5926203246735,643.12204827622,141.08281100749127,768.6318575934022
2649,2649,453.95651874810113,265.8943175295109,642.0187199666914,140.51951671711737,767.3935207790848
2650,2650,453.0570430121685,265.19723094560527,640.9168550787317,139.95735623456318,766.1567297897739
2651,2651,452.15890646758703,264.50135981348154,639.8164531216926,139.3963287107445,764.9214842244296
2652,2652,451.2621084738348,263.8067033609759,638.7175135866937,138.83643328573658,763.687783661933
2653,2653,450.366648401428,263.11326082439484,637.6200359784611,138.27766910637268,762.4556276964834
2654,2654,449.47252560260966,262.42103142519204,636.5240197800273,137.7200353069136,761.2250158983057
2655,2655,448.57973943754746,261.7300143909341,635.4294644841608,137.16353102652522,759.9959478485697
2656,2656,447.6882892470476,261.040208933111,634.3363695609842,136.60815539048667,758.7684231036085
2657,2657,446.7981743827522,260.35161427184136,633.2447344936631,136.05390753123407,757.5424412342704
2658,2658,445.9093941823994,259.6642296157014,632.1545587490974,135.50078657123606,756.3180017935628
2659,2659,445.02194798087123,258.97805417066803,631.0658417910745,134.94879163053253,755.09510433121
2660,2660,444.135835110443,258.2930871405606,629.9785830803254,134.3979218273057,753.8737483935803
2661,2661,443.25105489905565,257.60932772506175,628.8927820730496,133.84817627573244,752.6539335223788
2662,2662,442.3676066696303,256.92677511990394,627.8084382193566,133.29955408675312,751.4356592525074
2663,2663,441.4854897421395,256.245428517906,626.725550966373,132.75205436841702,750.218925115862
2664,2664,440.60470343164087,255.56528710792247,625.6441197553593,132.20567622544354,749.0037306378382
2665,2665,439.7252470455098,254.88635007212133,624.5641440188982,131.660418756529,747.7900753344906
2666,2666,438.84711989122616,254.2086165926973,623.485623189755,131.11628106034476,746.5779587221075
2667,2667,437.970321271188,253.53208584747364,622.4085566949025,130.57326223166405,745.367380310712
2668,2668,437.09485048308926,252.85675701020583,621.3329439559727,130.03136136161686,744.1583396045617
2669,2669,436.2207068209923,252.18262925136628,620.2587843906183,129.4905775382823,742.9508361037023
2670,2670,435.3478895733367,251.5097017367947,619.1860774098787,128.95090984576672,741.7448693009067
2671,2671,434.47639802333924,250.83797362779094,618.1148224188876,128.4123573640921,740.5404386825865
2672,2672,433.60623145330663,250.1674440847781,617.0450188218351,127.87491917242579,739.3375437341874
2673,2673,432.7373891444875,249.4981122670441,615.9766660219309,127.33859434874847,738.1361839402266
2674,2674,431.8698703657469,248.82997732371342,614.9097634077805,126.80338196235772,736.9363587691362
2675,2675,431.0036743869423,248.16303840440926,613.8443103694754,126.26928108272057,735.738067691164
2676,2676,430.13880047262506,247.49729465428084,612.7803062909693,125.73629077538465,734.5413101698655
2677,2677,429.2752478821287,246.83274521403789,611.7177505502195,125.20441010197732,733.3460856622801
2678,2678,428.41301587546207,246.16938922475703,610.6566425261672,124.67363812428704,732.1523936266371
2679,2679,427.55210370381053,245.50722582021686,609.5969815874042,124.14397389782107,730.9602335098
2680,2680,426.69251061711833,244.84625413284618,608.5387671013905,123.61541647666479,729.7696047575719
2681,2681,425.8342358541081,244.1864732858993,607.4819984223169,123.08796490709346,728.5805068011227
2682,2682,424.97727866498167,243.52788241164635,606.426674918317,122.56161824275614,727.3929390872072
2683,2683,424.12163827920375,242.87048062554408,605.3727959328635,122.03637552310425,726.2069010353032
2684,2684,423.26731393759314,242.21426705178007,604.3203608234062,121.51223579457132,725.022392080615
2685,2685,422.4143048608904,241.55924079844382,603.269368923337,120.98919809014609,723.8394116316347
2686,2686,421.56261027680785,240.9054009787673,602.2198195748484,120.46726144674028,722.6579591068754
2687,2687,420.712229409909,240.25274670339434,601.1717121164237,119.94642489905118,721.4780339207668
2688,2688,419.8631614732884,239.60127707354047,600.1250458730364,119.42668747370851,720.2996354728683
2689,2689,419.0154056860723,238.9509911950555,599.0798201770891,118.90804820104427,719.1227631711004
2690,2690,418.16896125359256,238.30188816234806,598.036034344837,118.39050610151844,717.9474164056667
2691,2691,417.32382738299543,237.65396707135926,596.9936876946316,117.87406019693515,716.7735945690557
2692,2692,416.48000327636447,237.00722701348332,595.9527795392456,117.35870950489584,715.6012970478331
2693,2693,415.6374881348817,236.36166707956778,594.9133091901956,116.84445304269178,714.4305232270717
2694,2694,414.7962811509645,235.71728635291572,593.8752759490133,116.33128982088323,713.2612724810458
2695,2695,413.95638151738535,235.07408391694975,592.8386791178209,115.81921884999264,712.093544184778
2696,2696,413.11778841856614,234.43205884840862,591.8035179887237,115.30823913497028,710.927337702162
2697,2697,412.2805010416064,233.79121022568236,590.7697918575304,114.79834968173304,709.7626524014797
2698,2698,411.4445185633353,233.1515371190533,589.7375000076173,114.28954948953196,708.5994876371386
2699,2699,410.60984016188877,232.51303859951514,588.7066417242625,113.78183755793276,707.4378427658448
2700,2700,409.77646501095546,231.87571373427744,587.6772162876334,113.27521288315876,706.2777171387522
2701,2701,408.9443922784584,231.23956158581754,586.6492229710992,112.7696744573903,705.1191100995266
2702,2702,408.113621128671,230.6045812135079,585.6226610438341,112.26522127006581,703.9620209872762
2703,2703,407.2841507249651,229.97077167575506,584.5975297741752,111.76185230961505,702.8064491403152
2704,2704,406.455980225756,229.33813202696905,583.5738284245429,111.25956656111106,701.6523938904008
2705,2705,405.62910878368723,228.70666131657714,582.5515562507974,110.75836300517045,700.4998545622041
2706,2706,404.80353555389047,228.07635859599367,581.5307125117872,110.25824062406247,699.3488304837185
2707,2707,403.9792596799398,227.44722290711988,580.5112964527597,109.75919839190658,698.199320967973
2708,2708,403.15628030882766,226.81925329435774,579.4933073232976,109.26123528471112,697.0513253329442
2709,2709,402.3345965796425,226.1924487957952,578.4767443634898,108.76435027323038,695.9048428860547
2710,2710,401.5142076308215,225.56680844874904,577.4616068128939,108.26854232736741,694.7598729342756
2711,2711,400.6951125940632,224.94233128497217,576.4478939031542,107.77381041224487,693.6164147758815
2712,2712,399.8773106035708,224.31901633805197,575.4356048690896,107.28015349437277,692.4744677127687
2713,2713,399.06080078000764,223.69686263070884,574.4247389293064,106.7875705311763,691.334031028839
2714,2714,398.2455822537512,223.07586919301193,573.4152953144904,106.29606048585242,690.19510402165
2715,2715,397.43165414086826,222.45603504375066,572.4072732379859,105.80562231233893,689.0576859693977
2716,2716,396.61901555730265,221.83735920122552,571.4006719133797,105.31625496384078,687.9217761507646
2717,2717,395.8076656181993,221.21984068310866,570.3954905532898,104.82795739304822,686.7873738433503
2718,2718,394.99760343200614,220.60347850150606,569.3917283625062,104.34072854783932,685.654478316173
2719,2719,394.188828109532,219.98827167022282,568.3893845488411,103.85456737735001,684.523088841714
2720,2720,393.3813387467064,219.37421919112475,567.388458302288,103.36947282073703,683.3932046726757
2721,2721,392.57513444932215,218.7613200738071,566.3889488248371,102.88544382346373,682.2648250751806
2722,2722,391.77021431271965,218.14957331916702,565.3908553062722,102.40247932346523,681.137949301974
2723,2723,390.9665774287269,217.53897792551288,564.3941769319409,101.9205782567035,680.0125766007503
2724,2724,390.16422289019624,216.9295328916034,563.398912888789,101.43973955920814,678.8887062211843
2725,2725,389.3631497820595,216.32123720980752,562.4050623543114,100.95996216163951,677.7663374024795
2726,2726,388.5633571890681,215.7140898721898,561.4126245059464,100.48124499427092,676.6454693838652
2727,2727,387.76484419031215,215.1080898661446,560.4215985144797,100.00358698336623,675.5261013972581
2728,2728,386.96760986554006,214.50323617964912,559.431983551431,99.5269870557218,674.4082326753582
2729,2729,386.1716532858045,213.89952779336843,558.4437787782406,99.0514441317444,673.2918624398646
2730,2730,385.37697352386897,213.29696368928794,557.45698335845,98.57695713290059,672.1769899148373
2731,2731,384.583569648751,212.6955428463962,556.4715964511058,98.10352497815967,671.0636143193424
2732,2732,383.79144072269827,212.09526423802424,555.4876172073723,97.63114658157485,669.9517348638217
2733,2733,383.000585807922,211.49612683745238,554.5050447783916,97.15982085713927,668.8413507587047
2734,2734,382.2110039627064,210.89812961466103,553.5238783107518,96.68954671596413,667.7324612094487
2735,2735,381.4226942456753,210.30127153977386,552.5441169515767,96.22032306917288,666.6250654221777
2736,2736,380.6356557065467,209.7055515757699,551.5657598373234,95.75214882191875,665.5191625911746
2737,2737,379.8498873952127,209.1109686856265,550.5888061047989,95.28502287923567,664.4147519111898
2738,2738,379.06538835520394,208.51752182714597,549.6132548832619,94.81894414177395,663.3118325686339
2739,2739,378.2821576336827,207.92520996086952,548.6391053064958,94.35391151232739,662.210403755038
2740,2740,377.5001942697873,207.33403204096885,547.6663564986058,93.8899238884232,661.1104646511515
2741,2741,376.71949730194876,206.74398702083136,546.6950075830662,93.42698016675308,660.0120144371444
2742,2742,375.9400657616684,206.15507384828175,545.725057675055,92.9650792393573,658.9150522839795
2743,2743,375.1618986790671,205.5672914698747,544.7565058882595,92.50421999707976,657.8195773610545
2744,2744,374.3849950877415,204.98063883490897,543.7893513405741,92.04440133302057,656.7255888424625
2745,2745,373.6093540107795,204.39511488426177,542.8235931372972,91.58562213324996,655.6330858883091
2746,2746,372.83497447049876,203.8107185580878,541.8592303829097,91.12788128314719,654.5420676578503
2747,2747,372.06185548530476,203.2274487932196,540.8962621773899,90.67117766516282,653.4525333054467
2748,2748,371.2899960746794,202.64530452734493,539.9346876220138,90.2155101624553,652.3644819869035
2749,2749,370.51939524963166,202.06428469136057,538.9745058079027,89.76087765251322,651.27791284675
2750,2750,369.75005202540206,201.48438821941838,538.0157158313857,89.30727901542923,650.1928250353749
2751,2751,368.981965407006,200.905614037491,537.058316776521,88.85471312448101,649.109217689531
2752,2752,368.21513439802345,200.32796107019644,536.1023077258504,88.40317885164507,648.0270899444018
2753,2753,367.4495580064124,199.75142824565287,535.147687767172,87.95267507181319,646.9464409410116
2754,2754,366.68523522631557,199.1760144810358,534.1944559715953,87.50320065084924,645.867269801782
2755,2755,365.9221650602651,198.6017186998577,533.2426114206726,87.05475445958615,644.7895756609441
2756,2756,365.16034649940826,198.02853981666726,532.2921531821493,86.60733536150656,643.71335763731
2757,2757,364.3997785370302,197.45647674763603,531.3430803264243,86.1609422213732,642.6386148526872
2758,2758,363.6404601589892,196.88552840293426,530.3953919150441,85.71557389889767,641.5653464190807
2759,2759,362.8823903541256,196.31569369510697,529.4490870131442,85.27122925576117,640.49355145249
2760,2760,362.12556810547267,195.74697153197192,528.5041646789734,84.82790714963812,639.4232290613072
2761,2761,361.36999239240714,195.1793608183009,527.5606239665134,84.38560643556337,638.354378349251
2762,2762,360.615662195299,194.612860459766,526.618463930832,83.94432596941067,637.2869984211874
2763,2763,359.8625764867799,194.04746935559956,525.6776836179603,83.50406460147929,636.2210883720805
2764,2764,359.1107342400165,193.4831864056195,524.7382820744135,83.06482118268815,635.1566472973448
2765,2765,358.36013442936667,192.92001051036328,523.8002583483701,82.62659456436103,634.0936742943722
2766,2766,357.6107760167369,192.35794056070094,522.8636114727728,82.18938359001032,633.0321684434634
2767,2767,356.8626579705434,191.79697545230755,521.9283404887792,81.75318710681694,631.9721288342698
2768,2768,356.1157792508718,191.2371140744008,520.9944444273428,81.3180039567535,630.9135545449901
2769,2769,355.37013882046415,190.67835531811915,520.0619223228091,80.88383298322248,629.8564446577059
2770,2770,354.6257356341614,190.12069806839128,519.1307731999316,80.45067302454453,628.8007982437782
2771,2771,353.8825686461792,189.56414120959954,518.2009960827588,80.01852291854647,627.746614373812
2772,2772,353.14063681181494,189.00868362684673,517.2725899967832,79.58738150353457,626.6938921200954
2773,2773,352.3999390769094,188.45432419775273,516.345553956066,79.1572476116483,625.6426305421705
2774,2774,351.66047439049214,187.90106180258783,515.4198869783964,78.7281200773183,624.592828703666
2775,2775,350.9222416995064,187.3488953196108,514.4955880794021,78.29999773301375,623.544485665999
2776,2776,350.18523994331093,186.79782362131894,513.572656265303,77.8728794066576,622.4976004799643
2777,2777,349.44946806154894,186.24784558020255,512.6510905428953,77.4467639259716,621.4521721971263
2778,2778,348.7149249935843,185.6989600686445,511.7308899185241,77.02165011868465,620.408199868484
2779,2779,347.98160966927674,185.15116595152034,510.81205338703313,76.59753680634941,619.3656825322041
2780,2780,347.24952102847203,184.60446210123655,509.8945799557075,76.17442281641286,618.3246192405312
2781,2781,346.51865799717393,184.05884737966036,508.9784686146875,75.75230696798462,617.2850090263632
2782,2782,345.7890195041552,183.51432065053666,508.0637183577737,75.33118808145764,616.2468509268527
2783,2783,345.0606044720862,182.9708807728075,507.1503281713649,74.91106497328838,615.210143970884
2784,2784,344.33341182689395,182.42852660806696,506.23829704572097,74.49193646218231,614.1748871916056
2785,2785,343.6074404884266,181.88725701302536,505.3276239638279,74.07380136275782,613.1410796140954
2786,2786,342.8826893751762,181.34707084329983,504.41830790705257,73.65665848871555,612.1087202616368
2787,2787,342.1591574047471,180.80796695384834,503.5103478556458,73.24050665324921,611.0778081562449
2788,2788,341.4368434872281,180.2699441934297,502.6037427810265,72.82534466423078,610.0483423102254
2789,2789,340.71574653609844,179.73300141379337,501.6984916584035,72.41117133225669,609.0203217399402
2790,2790,339.9958654605922,179.19713746315045,500.79459345803394,71.99798546485596,607.9937454563285
2791,2791,339.277199169421,178.6623511893367,499.8920471495053,71.58578586928047,606.9686124695615
2792,2792,338.55974656388423,178.1286414343395,498.99085169342897,71.17457134797638,605.9449217797921
2793,2793,337.84350654836834,177.59600704252261,498.09100605421406,70.76434070529217,604.9226723914445
2794,2794,337.12847802193176,177.06444685408886,497.1925091897747,70.35509274219362,603.9018633016699
2795,2795,336.41465988362154,176.53395970916242,496.29536005808063,69.946826259523,602.88249350772
2796,2796,335.70205102937166,176.0045444454974,495.3995576132459,69.53954005624792,601.8645620024954
2797,2797,334.9906503521961,175.47619989851313,494.50510080587907,69.13323292939111,600.848067775001
2798,2798,334.2804567449381,174.9489249034246,493.61198858645156,68.7279036757489,599.8330098141273
2799,2799,333.57146909593826,174.42271829196795,492.72021989990856,68.32355108932109,598.8193871025554
2800,2800,332.86368629109336,173.89757889407622,491.8297936881105,67.9201739627315,597.8071986194552
2801,2801,332.15710721847967,173.37350554116932,490.94070889579,67.5177710896291,596.7964433473303
2802,2802,331.45173075889454,172.8504970591386,490.0529644586505,67.11634125930135,595.7871202584877
2803,2803,330.7475557939678,172.3285522743921,489.16655931354353,66.71588326134167,594.779228326594
2804,2804,330.0445812038677,171.80767001225558,488.28149239547986,66.31639588451418,593.7727665232212
2805,2805,329.34280586176806,171.28784909265028,487.39776263088584,65.91787791323844,592.7677338102976
2806,2806,328.6422286456283,170.7690883390791,486.5153689521775,65.520328134713,591.7641291565435
2807,2807,327.942848428958,170.25138657173503,485.63431028618095,65.12374533358638,590.7619515243296
2808,2808,327.2446640794576,169.7347426063164,484.7545855525988,64.72812829088895,589.7611998680263
2809,2809,326.5476744672933,169.21915526022295,483.87619367436366,64.33347578884275,588.7618731457438
2810,2810,325.851878459384,168.70462334855281,482.99913357021524,63.93978660799871,587.7639703107693
2811,2811,325.15727491946143,168.19114568380095,482.1234041551219,63.54705952669394,586.7674903122289
2812,2812,324.46386271010806,167.67872107762216,481.24900434259393,63.155293322631564,585.7724320975846
2813,2813,323.7716406931256,167.16734834115766,480.3759330450936,62.76448677317899,584.7787946130723
2814,2814,323.0806077274668,166.65702628311675,479.5041891718169,62.374638653549994,583.7865768013837
2815,2815,322.39076266898076,166.14775371000016,478.6337716279613,61.9857477373464,582.7957776006151
2816,2816,321.7021043747598,165.63952942931155,477.7646793202081,61.59781279901267,581.806395950507
2817,2817,321.01463169476455,165.13235224291805,476.89691114661105,61.21083260835371,580.8184307811754
2818,2818,320.3283434825387,164.62622095553306,476.0304660095443,60.82480593752928,579.8318810275481
2819,2819,319.6432385864472,164.12113436791608,475.1653428049783,60.43973155556205,578.8467456173323
2820,2820,318.9593158543914,163.61709128043498,474.3015404283478,60.05560823113075,577.863023477652
2821,2821,318.27657413038776,163.1140904904778,473.4390577702977,59.672434730537816,576.8807135302377
2822,2822,317.5950122593815,162.6121307961045,472.57789372265853,59.29020982058654,575.8998146981764
2823,2823,316.91462908380413,162.11121099356976,471.7180471740385,58.90893226674683,574.9203259008614
2824,2824,316.2354234428696,161.61132987660048,470.8595170091387,58.52860083242109,573.9422460533181
2825,2825,315.5573941754031,161.1124862387204,470.0023021120858,58.149214280931915,572.9655740698743
2826,2826,314.880540117843,160.61467887152241,469.1464013641636,57.77077137397538,571.9903088617107
2827,2827,314.2048601044012,160.11790656502106,468.2918136437813,57.39327087210097,571.0164493367014
2828,2828,313.53035296765455,159.6221681079474,467.4385378273617,57.0167115348093,570.0439944004997
2829,2829,312.8570175417972,159.12746229030762,466.58657279328673,56.641092122647876,569.0729429609464
2830,2830,312.18485265232715,158.6337878954225,465.7359174092318,56.2664113908194,568.1032939138349
2831,2831,311.5138571281545,158.1411437092873,464.8865705470217,55.892668096709144,567.1350461595998
2832,2832,310.844029796226,157.64952851645577,464.03853107599616,55.51986099660897,566.168198595843
2833,2833,310.1753694811634,157.15894109969165,463.1917978626351,55.14798884537717,565.2027501169496
2834,2834,309.5078750033448,156.6693802385579,462.3463697681317,54.77705039536659,564.238699611323
2835,2835,308.8415451850875,156.18084471415668,461.5022456560183,54.40704440020281,563.2760459699722
2836,2836,308.17637884849165,155.6933333073917,460.6594243895916,54.03796961332506,562.3147880836582
2837,2837,307.5123748056443,155.20684479154914,459.81790481973945,53.669824782152375,561.3549248291363
2838,2838,306.84953187774283,154.7213779470319,458.97768580845377,53.302608659891234,560.3964550955944
2839,2839,306.1878488767708,154.2369315471521,458.13876620638945,52.93631999407302,559.4393777594685
2840,2840,305.52732461454434,153.75350436512318,457.30114486396553,52.570957532175754,558.483691696913
2841,2841,304.86795790385156,153.27109517498255,456.4648206327206,52.206520022403225,557.5293957852999
2842,2842,304.2097475540396,152.78970274824883,455.6297923598304,51.84300621105501,556.5764888970242
2843,2843,303.55269237367094,152.3093258557281,454.79605889161377,51.4804148437662,555.6249699035757
2844,2844,302.89679116565964,151.82996326400462,453.96361906731465,51.118744662901236,554.674837668418
2845,2845,302.2420427391469,151.35161374462962,453.13247173366415,50.75799441495144,553.7260910633423
2846,2846,301.5884458954983,150.87427606304237,452.3026157279542,50.39816284140511,552.7787289495915
2847,2847,300.93599943700946,150.39794898562928,451.47404988838963,50.03924868470915,551.8327501893098
2848,2848,300.28470216481844,149.92263127789062,450.64677305174627,49.68125068660544,550.8881536430315
2849,2849,299.6345528759458,149.44832170219738,449.8207840496942,49.324167586365064,549.9449381655265
2850,2850,298.98555036805027,148.9750190215217,448.99608171457885,48.96799812383597,549.0031026122646
2851,2851,298.33769343815237,148.5027219983627,448.17266487794205,48.61274103850286,548.0626458378019
2852,2852,297.6909808798342,148.03142939279033,447.35053236687816,48.258395068094416,547.1235666915741
2853,2853,297.04541148575277,147.56113996403053,446.529683007475,47.90495894954904,546.1858640219565
2854,2854,296.40098404673233,147.09185247012164,445.71011562334303,47.55243141904788,545.2495366744167
2855,2855,295.7576973555182,146.62356567057896,444.8918290404574,47.20081121395276,544.3145834970836
2856,2856,295.115550195994,146.15627831829045,444.07482207369753,46.85009706648805,543.3810033254999
2857,2857,294.47454136022037,145.68998917240702,443.2590935480337,46.50028771386479,542.4487950065759
2858,2858,293.83466963209963,145.22469698595748,442.44464227824176,46.15138188852936,541.5179573756699
2859,2859,293.1959337945208,144.76040051122482,441.63146707781675,45.80337832236086,540.5884892666807
2860,2860,292.55833263361524,144.29709850311104,440.81956676411943,45.456275749441545,539.6603895177889
2861,2861,291.9218649294462,143.8347897119352,440.00894014695723,45.1100729002612,538.7336569586312
2862,2862,291.2865294607,143.3734728870918,439.19958603430825,44.764768504686344,537.8082904167137
2863,2863,290.65232500776244,142.91314677925737,438.3915032362675,44.42036129358729,536.8842887219375
2864,2864,290.019250350992,142.45381013935273,437.5846905626313,44.07684999825986,535.9616507037242
2865,2865,289.3873042607104,141.99546171052793,436.7791468108928,43.734233343739675,535.0403751776811
2866,2866,288.7564855186148,141.5381002447786,435.974870792451,43.392510062221106,534.1204609750084
2867,2867,288.12679289235257,141.08172448360546,435.1718613010997,43.05167887777401,533.2019069069311
2868,2868,287.498225157545,140.62633317442948,434.3701171406605,42.71173851901909,532.284711796071
2869,2869,286.8707810855848,140.17192506178262,433.5696371093869,42.372687712581154,531.3688744585884
2870,2870,286.2444594468175,139.71849888943473,432.7704200042002,42.03452518451286,530.4543937091221
2871,2871,285.6192590087086,139.26605339895303,431.97246461846413,41.69724965911604,529.5412683583011
2872,2872,284.995178537149,138.81458733088772,431.1757697434103,41.3608598600469,528.6294972142512
2873,2873,284.37221680189435,138.36409942890896,430.38033417487975,41.0253545135854,527.7190790902033
2874,2874,283.75037256531317,137.91458843095805,429.5861566996683,40.690732341387985,526.8100127892384
2875,2875,283.12964459315765,137.46605307797512,428.7932361083402,40.35699206785341,525.9022971184619
2876,2876,282.51003164493693,137.0184921059563,428.0015711839176,40.02413241330257,524.9959308765713
2877,2877,281.8915324860951,136.57190425560236,427.21116071658787,39.69215210194051,524.0909128702497
2878,2878,281.27414587333305,136.12628826116628,426.42200348549983,39.361049853055135,523.1872418936109
2879,2879,280.65787056944134,135.68164286155348,425.6340982773292,39.03082438962821,522.2849167492545
2880,2880,280.0427053288036,135.23796678953022,424.847443868077,38.70147443001463,521.3839362275926
2881,2881,279.4286489086104,134.7952587799088,424.062039037312,38.37299869410771,520.484299123113
2882,2882,278.81570006732534,134.35351756871003,423.2778825659407,38.045395902966476,519.5860042316842
2883,2883,278.2038575577852,133.9127418878151,422.4949732277554,37.71866477450166,518.6890503410688
2884,2884,277.593120133704,133.47293046985953,421.7133097975485,37.392804027296506,517.7934362401115
2885,2885,276.98348654663175,133.034082045848,420.9328910474155,37.06781237865883,516.8991607146047
2886,2886,276.37495554748,132.59619534666,420.1537157483,36.74368854611333,516.0062225488466
2887,2887,275.7675258880148,132.1592691037021,419.37578267232755,36.42043124749361,515.114620528536
2888,2888,275.16119631830554,131.723302047479,418.59909058913206,36.0980392002613,514.2243534363498
2889,2889,274.55596558416266,131.28829290519616,417.82363826312917,35.776511119218526,513.3354200491068
2890,2890,273.9518324338957,130.85424040604397,417.0494244617474,35.455845720809464,512.4478191469818
2891,2891,273.3487956124826,130.42114327701375,416.27644794795145,35.136041720034484,511.5615495049307
2892,2892,272.7468538671352,129.9890002467835,415.50470748748694,34.81709783321568,510.6766099010547
2893,2893,272.1460059404383,129.55781004074265,414.7342018401339,34.499012774278924,509.7929991065976
2894,2894,271.54625057645706,129.12757138552217,413.96492976739194,34.18178525823225,508.91071589468186
2895,2895,270.94758651431835,128.6982830040805,413.1968900245562,33.865413997255246,508.02975903138145
2896,2896,270.35001249784386,128.2699436231095,412.43008137257823,33.54989770661996,507.15012728906777
2897,2897,269.7535272671431,127.84255196668497,411.6645025676013,33.23523509971287,506.27181943457333
2898,2898,269.1581295608063,127.41610675776968,410.9001523638429,32.92142488907865,505.3948342325339
2899,2899,268.56381811604774,126.99060671856711,410.1370295135284,32.608465786913314,504.51917044518217
2900,2900,267.97059167119266,126.56605057209288,409.37513277029245,32.296356506026314,503.644826836359
2901,2901,267.3784489635247,126.14243704087511,408.6144608861743,31.98509575910873,502.7718021679407
2902,2902,266.78738872613496,125.7197648443958,407.85501260787413,31.674682256569724,501.9000951957002
2903,2903,266.19740969705083,125.29803270599379,407.09678668810784,31.365114711955783,501.02970468214585
2904,2904,265.60851060664396,124.87723934332848,406.33978186995944,31.05639183445146,500.16062937883646
2905,2905,265.02069018814916,124.45738347642043,405.5839968998779,30.748512335267947,499.2928680410304
2906,2906,264.4339471753374,124.0384638258451,404.82943052482966,30.441474926183616,498.42641942449114
2907,2907,263.8482802979557,123.62047910936741,404.07608148654396,30.13527831697519,497.5612822789362
2908,2908,263.26368828819193,123.20342804656747,403.3239485298164,29.829921218817844,496.697455357566
2909,2909,262.6801698722579,122.78730935286552,402.5730303916503,29.525402339937216,495.8349374045786
2910,2910,262.09772378032886,122.37212174679755,401.82332581386015,29.221720391109983,494.9737271695477
2911,2911,261.51634874081503,121.95786394559113,401.0748335360389,28.918874082108545,494.1138233995215
2912,2912,260.93604347914595,121.54453466461928,400.3275522936726,28.616862121601457,493.25522483669045
2913,2913,260.35680672403043,121.13213262169461,399.58148082636626,28.31568322013743,492.39793022792344
2914,2914,259.7786371982103,120.72065653036157,398.836617866059,28.015336085129093,491.54193831129146
2915,2915,259.20153362634306,120.31010510582209,398.092962146864,27.71581942547479,490.6872478272113
2916,2916,258.62549473288874,119.90047706318529,397.3505124025922,27.41713195004968,489.8338575157278
2917,2917,258.0505192413917,119.49177111725899,396.6092673655245,27.11927236783717,488.98176611494625
2918,2918,257.4766058733503,119.08398598129534,395.8692257654053,26.82223938659203,488.13097236010856
2919,2919,256.903753351582,118.67712036969334,395.13038633347065,26.52603171510094,487.28147498806305
2920,2920,256.3319603954317,118.27117299458493,394.3927477962784,26.230648060687116,486.4332727301762
2921,2921,255.7612257246029,117.86614256834761,393.6563088808582,25.93608713084413,485.5863643183617
2922,2922,255.1915480608628,117.46202780526028,392.9210683164653,25.642347634858595,484.740748486867
2923,2923,254.62292612134712,117.05882741626723,392.187024826427,25.34942827954731,483.89642396314696
2924,2924,254.05535862391588,116.65654011296115,391.45417713487063,25.05732777232467,483.05338947550706
2925,2925,253.48884428648927,116.25516460723748,390.72252396574106,24.766044821069613,482.2116437519089
2926,2926,252.9233818258146,115.85469961024506,389.99206404138414,24.475578133198724,481.3711855184305
2927,2927,252.35896995691724,115.45514383201532,389.26279608181915,24.185926415414087,480.5320134984204
2928,2928,251.79560739727037,115.05649598469208,388.53471880984864,23.897088376306527,479.6941264182342
2929,2929,251.23329285969697,114.65875477706157,387.8078309423324,23.60906272197127,478.8575229974227
2930,2930,250.67202505661055,114.26191891778461,387.0821311954365,23.32184815856732,478.0222019546538
2931,2931,250.11180270541723,113.86598711947352,386.35761829136095,23.035443395511038,477.1881620153234
2932,2932,249.55262451848813,113.47095809114674,385.63429094582955,22.749847139585796,476.3554018973905
2933,2933,248.994489204191,113.07683053906874,384.9121478693133,22.465058095653887,475.52392031272814
2934,2934,248.43739547784662,112.68360317479295,384.1911877809003,22.181074972757187,474.69371598293606
2935,2935,247.88134204824684,112.29127470532063,383.47140939117304,21.897896476703124,473.86478761979055
2936,2936,247.32632762794037,111.89984384051812,382.75281141536266,21.615521315569964,473.0371339403108
2937,2937,246.77235092646177,111.50930928837656,382.035392564547,21.33394819631971,472.21075365660386
2938,2938,246.2194106531516,111.11966975685422,381.319151549449,21.053175825989314,471.3856454803139
2939,2939,245.66750551492925,110.73092395218256,380.6040870776759,20.773202910351444,470.5618081195071
2940,2940,245.1166342213857,110.34307058294033,379.8901978598311,20.494028157310055,469.7392402854614
2941,2941,244.5667954813204,109.9561083574057,379.1774826052351,20.21565027479585,468.917940687845
2942,2942,244.0179879999244,109.57003598114028,378.4659400187085,19.93806796861753,468.09790803123127
2943,2943,243.4702104862015,109.18485216291,377.75556880949296,19.661279947382326,467.27914102502064
2944,2944,242.92346164386615,108.80055560765206,377.04636768008027,19.385284916842664,466.46163837088966
2945,2945,242.3777401806106,108.41714502354608,376.3383353376751,19.11008158550311,465.6453987757181
2946,2946,241.83304480173706,108.03461911720302,375.6314704862711,18.835668660846977,464.83042094262714
2947,2947,241.2893742099361,107.65297659354954,374.9257718263227,18.562044849291823,464.0167035705804
2948,2948,240.74672711271077,107.27221616117569,374.2212380642459,18.289208860152343,463.20424536526923
2949,2949,240.2051022108384,106.89233652402822,373.51786789764856,18.01715939948815,462.39304502218863
2950,2950,239.66449821037503,106.51333639008467,372.8156600306654,17.745895176557752,461.58310124419233
2951,2951,239.12491381080355,106.13521446271778,372.1146131588893,17.475414897327312,460.7744127242798
2952,2952,238.58634771966507,105.75796945145578,371.41472598787436,17.205717272649565,459.9669781666806
2953,2953,238.04879863394962,105.38160005828445,370.7159972096148,16.93680100784104,459.1607962600582
2954,2954,237.51226525856777,105.00610499121808,370.01842552591745,16.668664812984957,458.3558657041506
2955,2955,236.9767462944266,104.63148295565398,369.3220096331992,16.401307396472276,457.5521851923809
2956,2956,236.44224044184992,104.25773265656645,368.62674822713336,16.134727466377427,456.7497534173224
2957,2957,235.9087464010177,103.88485279931058,367.93264000272484,15.868923731505788,455.94856907052963
2958,2958,235.37626287295055,103.51284208985385,367.23968365604725,15.603894901122715,455.1486308447784
2959,2959,234.84478855799733,103.14169923408889,366.5478778819058,15.339639684816575,454.3499374311781
2960,2960,234.3143221529802,102.77142293532572,365.85722137063465,15.076156790222711,453.55248751573765
2961,2961,233.78486235972247,102.40201190106808,365.16771281837686,14.813444928631782,452.75627979081315
2962,2962,233.25640787577294,102.03346483564493,364.4793509159009,14.551502808892934,451.96131294265297
2963,2963,232.72895739984955,101.66578044461983,363.79213435507927,14.290329141133327,451.16758565856577
2964,2964,232.20250962972136,101.2989574330609,363.10606182638185,14.02992263528725,450.3750966241555
2965,2965,231.67706326397996,100.93299450691768,362.42113202104224,13.770282002209512,449.5838445257504
2966,2966,231.15261699890823,100.56789037058189,361.73734362723457,13.511405951697668,448.7938280461188
2967,2967,230.62916953312896,100.2036437304753,361.05469533578264,13.25329319537289,448.00504587088506
2968,2968,230.10671956242214,99.8402532912331,360.37318583361116,12.995942443773714,447.21749668107054
2969,2969,229.58526578385383,99.47771775854872,359.6928138091589,12.739352408345297,446.4311791593624
2970,2970,229.06480689306977,99.11603583739313,359.0135779487464,12.483521800275383,445.64609198586413
2971,2971,228.54534158716714,98.75520623402579,358.33547694030847,12.228449331931557,444.8622338424027
2972,2972,228.02686856043914,98.39522765293486,357.6585094679434,11.974133714598679,444.0796034062796
2973,2973,227.50938651006248,98.03609880089493,356.98267421923003,11.720573661449862,443.2981993586751
2974,2974,226.99289413079265,97.67781838321949,356.30796987836584,11.4677678848374,442.5180203767479
2975,2975,226.4773901168636,97.32038510504032,355.6343951286869,11.215715097158125,441.7390651365691
2976,2976,225.9628731648161,96.96379767350302,354.96194865612915,10.964414012627657,440.9613323170046
2977,2977,225.4493419676727,96.60805479337523,354.29062914197016,10.713863343843627,440.18482059150176
2978,2978,224.9367952222492,96.2531551724615,353.6204352720369,10.464061805936353,439.40952863856205
2979,2979,224.42523161989482,95.89909751485172,352.9513657249379,10.215008111489652,438.6354551283
2980,2980,223.9146498566581,95.54588052833347,352.2834191849827,9.966700976117096,437.86259873719905
2981,2981,223.40504862581375,95.19350291884214,351.6165943327853,9.719139114194405,437.09095813743306
2982,2982,222.8964266209283,94.84196339288576,350.95088984897086,9.472321240857354,436.32053200099926
2983,2983,222.38878253528907,94.49126065701626,350.2863044135619,9.226246071501066,435.55131899907707
2984,2984,221.88211506175193,94.14139341767753,349.62283670582633,8.980912321627954,434.7833178018759
2985,2985,221.37642289637768,93.79236038394573,348.96048540880963,8.73631870899112,434.01652708376423
2986,2986,220.871704727993,93.4441602598759,348.2992491961101,8.49246394779783,433.2509455081882
2987,2987,220.36795925510984,93.09679175689219,347.6391267533275,8.249346758080435,432.48657175213924
2988,2988,219.86518516343804,92.75025357736212,346.98011674951397,8.006965853311499,431.7234044735646
2989,2989,219.36338115096663,92.4045444327587,346.32221786917455,7.765319953953394,430.96144234797987
2990,2990,218.86254591043792,92.05966303113765,345.6654287897382,7.524407778270813,430.200684042605
2991,2991,218.3626781313659,91.71560807846438,345.00974818426744,7.284228043196691,429.44112821953513
2992,2992,217.8637765079614,91.3723782843086,344.3551747316142,7.044779468540071,428.68277354738274
2993,2993,217.36583973197764,91.02997235670244,343.70170710725284,6.8060607731856635,427.9256186907696
2994,2994,216.8688664964953,90.68838900510873,343.04934398788185,6.56807067751771,427.16966231547286
2995,2995,216.3728554908982,90.34762693636029,342.3980840454361,6.330807900001702,426.4149030817947
2996,2996,215.87780541285628,90.00768486386853,341.74792596184403,6.094271164543386,425.66133966116917
2997,2997,215.38371494899144,89.6685614929474,341.0988684050355,5.8584591889180615,424.9089707090648
2998,2998,214.89058279086748,89.33025553300378,340.4509100487312,5.62337069442799,424.157794887307
2999,2999,214.39840763626836,88.99276569825096,339.8040495742857,5.389004406239366,423.4078108662974
3000,3000,213.90718817200525,88.65609069513494,339.15828564887556,5.155359043888041,422.65901730012246


==> nervousness_mean.csv <==
index;mS;MS;Nervousness
40;20;22;0.6465661064657535
4;20;23;0.6530199865615766
123;20;24;0.6546849597766323
132;20;25;0.6553723153731343
82;20;26;0.6559221104281567
146;20;27;0.6571168770381968
74;20;28;0.6582246403703705
131;20;29;0.6589879847008548
5;20;30;0.6604185477342138
38;20;31;0.6596532515370456
61;20;32;0.659631582044855
87;20;33;0.659996688465156
78;20;34;0.6614046537033266
118;20;35;0.6610183637353801
134;20;36;0.6625983243221231
18;20;37;0.6624626408119659
62;20;38;0.66389519586836
103;20;39;0.6642155549861026
34;20;40;0.6629511246859436
7;20;41;0.6620827326788924
66;20;42;0.6618600978463741
35;20;43;0.6613038625917883
150;20;44;0.6610550425376225
138;20;45;0.6607784530560182
148;20;46;0.6603886471870105
96;20;47;0.660007874803614
59;20;48;0.6596028388406198
32;20;49;0.6593236910162252
3;20;50;0.6591079214984114
88;20;51;0.6588146060402805
33;20;52;0.6585526025248827
86;20;53;0.6583422632780618
28;20;54;0.6582385064367376
30;20;55;0.6580675233835535
122;20;56;0.658046599877361
106;20;57;0.6580359203749164
115;20;58;0.6581535116635349
44;20;59;0.6581302870766499
119;20;60;0.6581685930574627
80;20;61;0.6582387590415752
54;20;62;0.6582754036250396
55;20;63;0.6583391919874034
49;20;64;0.6583311237408859
126;20;65;0.6583811173288766
76;20;66;0.658364163008128
8;20;67;0.6583720882062231
92;25;27;0.6427484304272152
114;25;32;0.6558508124556424
128;25;37;0.6587742967167921
19;25;42;0.661240177109262
79;25;47;0.6631985070130162
129;25;52;0.6624682774149009
65;25;57;0.6613482758778971
73;25;62;0.6598227715857339
130;30;32;0.6352797769361703
72;30;37;0.6550441508161648
110;30;42;0.6580935628383782
97;30;47;0.6599707133832977
98;30;52;0.6601057745393353
48;30;57;0.6628807909469627
116;30;62;0.6626003732989034
89;30;67;0.66169474668224
136;30;72;0.6612588340697635
53;35;37;0.6351254301528385
60;35;42;0.6558094562519562
31;35;47;0.6580240912391432
29;35;52;0.6591800927268432
27;35;57;0.6604569241027767
45;35;62;0.6612845882685027
58;35;67;0.6638091077552157
140;35;72;0.6626568986544024
100;35;77;0.6619945551390285
64;35;82;0.6614424563740275
95;35;87;0.6614237516068302
81;40;42;0.6235393827192983
10;40;47;0.6543152912455198
41;40;52;0.6574115272305765
94;40;57;0.6590655520000002
1;40;62;0.6599444598788928
139;40;67;0.6604381559447733
111;40;72;0.663478624867767
13;40;77;0.6636258932624339
25;40;82;0.6627615968396139
6;40;85;0.662237195570487
133;40;87;0.6624026480361275
101;40;92;0.6620665517880318
2;40;97;0.6621453376791809
11;45;47;0.6238010519701493
67;45;52;0.6536554674883287
143;45;57;0.6563977931827658
21;45;62;0.657923248221591
102;45;67;0.6590638161407768
57;45;72;0.6599027862364621
83;45;77;0.6610280276046596
26;45;82;0.6635207451596706
84;45;87;0.6635507715952048
141;45;92;0.6625793252777875
147;45;97;0.6628612135964139
47;45;102;0.662113292919656
77;45;107;0.6617999755415347
149;45;112;0.6617354411883843
56;50;52;0.6095050767537314
113;50;57;0.6524879167005077
9;50;62;0.6562247288115942
51;50;67;0.6578277559741025
23;50;72;0.6586228329589745
46;50;77;0.6597993575444839
90;50;82;0.6607847746368084
85;50;87;0.6627898898266179
36;50;92;0.6633543023250422
108;50;97;0.6631321777947734
112;50;102;0.6628865233919726
127;50;107;0.6631015739378936
20;50;112;0.6621297502965121
121;50;117;0.6626297948136046
22;50;122;0.6622842125184605
24;55;57;0.6010448861344537
120;55;62;0.6506645418987341
135;55;67;0.6568885450071023
142;55;72;0.6565620347997285
124;55;77;0.658032455629176
75;55;82;0.6594795216605839
125;55;87;0.6603207872192293
109;55;92;0.660757862012987
70;55;97;0.6624061409692925
52;55;102;0.6631010826690009
69;55;107;0.6633315281355836
17;55;112;0.6628858635177866
71;55;117;0.6626916656445432
63;55;122;0.6626691035213494
145;55;127;0.6624519503212697
68;55;132;0.662239393274406
93;55;137;0.6620557396612374
117;60;62;0.5991017721428572
14;60;67;0.6497768680097089
50;60;72;0.6553697436723165
137;60;77;0.6567152603640111
42;60;82;0.6573994257995079
0;60;87;0.659895529227373
12;60;92;0.6599966711563446
144;60;97;0.6604062265243416
39;60;102;0.6615925312693798
107;60;107;0.6631332548784261
99;60;112;0.6638028807364782
37;60;117;0.6640636609362669
15;60;122;0.6632826733694863
43;60;127;0.6629682822965612
91;60;132;0.6625762673578556
105;60;137;0.6617272905327081
16;60;142;0.6620837521203699
104;60;147;0.6622972575409585

